Updated Parameters and a New Transmission Spectrum of HD 97658b

Recent years have seen increasing interest in the characterization of sub-Neptune sized planets because of their prevalence in the Galaxy, contrasted with their absence in our solar system. HD 97658 is one of the brightest stars hosting a planet of this kind, and we present the transmission spectrum of this planet by combining four HST transits, twelve Spitzer/IRAC transits, and eight MOST transits of this system. Our transmission spectrum has higher signal to noise ratio than that from previous works, and the result suggests that the slight increase in transit depth from wavelength 1.1 to 1.7 microns reported in previous works on the transmission spectrum of this planet is likely systematic. Nonetheless, our atmospheric modeling results are not conclusive as no model provides an excellent match to our data. Nonetheless we find that atmospheres with high C/O ratios (C/O >~ 0.8) and metallicities of >~ 100x solar metallicity are favored. We combine the mid-transit times from all the new Spitzer and MOST observations and obtain an updated orbital period of P=9.489295 +/- 0.000005 d, with a best-fit transit time center at T_0 = 2456361.80690 +/- 0.00038 (BJD). No transit timing variations are found in this system. We also present new measurements of the stellar rotation period (34 +/- 2 d) and stellar activity cycle (9.6 yr) of the host star HD 97658. Finally, we calculate and rank the Transmission Spectroscopy Metric of all confirmed planets cooler than 1000 K and with sizes between 1 and 4 R_Earth. We find that at least a third of small planets cooler than 1000 K can be well characterized using JWST, and of those, HD 97658b is ranked fifth, meaning it remains a high-priority target for atmospheric characterization.

==> all_rv_observations.csv <==
bjd_tdb,RV,u_RV,S_HK,Instrument
2450463.018438,-6.7029868719042724,1.1933612,0.0,HIRES
2450546.940509,-10.559447443193335,1.3914878,0.0,HIRES
2450546.947963,-11.367812311357397,1.2595242,0.0,HIRES
2450605.805891,-3.6180945989550537,1.1998699,0.0,HIRES
2450837.960139,-1.3458472845019287,1.5950253,0.0,HIRES
2451173.1261,-9.32131878108396,1.3656504,0.0,HIRES
2451228.127627,-10.567557489580054,1.2476481,0.0,HIRES
2451310.8224069998,-7.013770258134741,1.3822284,0.0,HIRES
2451551.082778,-2.957648431962866,1.250906,0.0,HIRES
2451982.988912,-1.2992393133105224,1.3627998,0.0,HIRES
2452098.741979,1.43045123844729,1.5458896,0.0,HIRES
2452334.035926,-5.39962688655271,1.4523866,0.0,HIRES
2452391.023333,-2.9665061590136474,1.54011,0.0,HIRES
2452446.790914,-1.9896690008105224,1.5981544,0.0,HIRES
2452602.161806,2.8965004327832276,1.7486281,0.0,HIRES
2452652.135266,9.161560857587915,1.4294769,0.0,HIRES
2452654.049387,-0.0785895940722412,1.6605356,0.0,HIRES
2452681.020104,0.41574176579104005,1.2591958,0.0,HIRES
2452711.905984,-5.20095745295896,1.5981361,0.0,HIRES
2452804.859363,1.0213783624707276,1.5424418,0.0,HIRES
2453071.790544,-5.384329950517554,1.4038846,0.0,HIRES
2453398.03956,9.443656027130118,0.93179256,0.19699999999999998,HIRES
2453398.042512,4.759830415118927,0.95795536,0.19699999999999998,HIRES
2453748.034167,5.325582490312399,0.99725866,0.19,HIRES
2453748.036863,3.210136158717887,1.0496639,0.19,HIRES
2453806.960266,1.9589066441499234,0.99038833,0.187,HIRES
2453806.962662,2.2260859005301583,1.0139664,0.187,HIRES
2454085.156655,-7.3476985696753445,1.170149,0.17800000000000002,HIRES
2454085.159884,-3.30297755239053,1.061513,0.179,HIRES
2454246.877431,-3.1389126368245712,1.0828247,0.17600000000000002,HIRES
2454246.879664,-2.3642423964705808,1.0406395,0.17600000000000002,HIRES
2454247.839803,-5.29584656842868,0.9583541,0.175,HIRES
2454248.944699,-3.30875173028965,1.0952445,0.16899999999999998,HIRES
2454249.802442,-0.5173424579558326,1.0930617,0.174,HIRES
2454250.839826,0.9900791717372517,0.98000115,0.174,HIRES
2454251.894549,-0.6375497324356267,0.9739062,0.172,HIRES
2454255.870625,-1.8740510270091626,1.0293274,0.17300000000000001,HIRES
2454255.87228,-1.064550072328199,1.0604705,0.174,HIRES
2454277.817396,-1.4065596911268479,1.0073519,0.177,HIRES
2454278.83838,-0.08430839242940436,0.98029286,0.175,HIRES
2454279.83,1.7683490941526925,1.0090871,0.17600000000000002,HIRES
2454294.763507,-5.761566816357181,1.088669,0.16899999999999998,HIRES
2454300.741748,-0.9498943284125332,1.0155786,0.172,HIRES
2454304.762234,-6.075023002759394,1.184962,0.174,HIRES
2454305.757384,-4.872856202505389,1.099018,0.174,HIRES
2454305.759722,-6.2272082921923655,1.2127985,0.174,HIRES
2454306.771748,-4.474384536832805,1.0100505,0.16899999999999998,HIRES
2454307.745891,-1.2342603660657403,1.1112418,0.17600000000000002,HIRES
2454307.7486,-1.140946569098034,1.1234653,0.174,HIRES
2454308.748542,-0.5635991571705716,1.087065,0.17600000000000002,HIRES
2454308.751296,4.763630581988497,1.043224,0.175,HIRES
2454309.747731,1.1128374891000554,1.0719657,0.17600000000000002,HIRES
2454310.743426,-0.18821572576806034,1.0285137,0.175,HIRES
2454311.743912,3.8644618722678175,1.164864,0.17600000000000002,HIRES
2454312.742419,-2.496903436986564,1.0489613,0.177,HIRES
2454313.74419,-1.4549493047456465,1.1771652,0.17800000000000002,HIRES
2454314.750741,-0.4223573835343899,1.1477098,0.174,HIRES
2454455.154317,-6.001187475252635,1.1062075,0.182,HIRES
2454635.797593,0.0161940358817958,0.9919242,0.175,HIRES
2454780.12544,-4.399383738242932,1.1262741,0.177,HIRES
2454807.090509,-8.35303695899455,1.2104864,0.17300000000000001,HIRES
2454808.157812,-5.069432387880511,1.2482563,0.171,HIRES
2454809.143495,-2.1374364486133572,1.1671627,0.17300000000000001,HIRES
2454810.025069,1.0103309393878135,1.2448441,0.17300000000000001,HIRES
2454811.114688,-3.0910080730643585,1.27464,0.17300000000000001,HIRES
2454847.118184,-2.867425796378285,1.3371288,0.172,HIRES
2454927.898321,-1.6026277969324596,1.2260728,0.17,HIRES
2454928.963192,-9.497139343128488,1.1461134,0.17,HIRES
2454929.841706,-8.341650398408774,1.2977141,0.16899999999999998,HIRES
2454934.955513,-2.6071607156393597,2.2535448,0.172,HIRES
2454934.961253,-9.663720009234225,2.4057086,0.166,HIRES
2454954.970101,-0.4864349657463207,1.1072258,0.171,HIRES
2454955.921723,0.02248968405446794,1.0290762,0.172,HIRES
2454955.923135,0.34076952992803156,0.98565525,0.17300000000000001,HIRES
2454955.92457,1.2835845352858848,1.0658134,0.172,HIRES
2454956.904175,-1.4232596896779823,1.0823798,0.172,HIRES
2454956.905957,1.716572987457901,1.0341214,0.171,HIRES
2454956.907983,1.5213609225355187,0.9831254,0.172,HIRES
2454963.963566,1.3188863601635177,1.08894,0.16899999999999998,HIRES
2454963.965718,-0.1083905279677948,1.1145073,0.168,HIRES
2454963.967906,2.412772572119753,1.059474,0.16899999999999998,HIRES
2454983.87161,-3.65557205687813,1.0431865,0.171,HIRES
2454983.873519,-0.039697977092234105,1.2144387,0.17,HIRES
2454983.875382,-0.9098664280425091,1.1817583,0.17,HIRES
2454984.900901,-0.39157350014128234,1.1027814,0.171,HIRES
2454984.90273,-2.0315177282185317,1.1838722,0.171,HIRES
2454984.904489,-0.7500811311979287,1.1782534,0.171,HIRES
2454985.843372,-2.8214840822503717,1.1326265,0.171,HIRES
2454985.844957,-4.27535255202066,1.1942515,0.171,HIRES
2454985.846473,-6.051154282236289,1.0870001,0.171,HIRES
2454986.887176,-4.808265890752704,1.1451414,0.17,HIRES
2454986.889386,-5.163558694280128,1.108058,0.16899999999999998,HIRES
2454986.891666,-2.6384419409844853,1.190733,0.17,HIRES
2454987.893727,-4.572315891976794,1.0757569,0.17,HIRES
2454987.895949,-5.00265726465882,1.1245546,0.171,HIRES
2454987.898691,-5.0659769105091605,1.1701818,0.168,HIRES
2454988.841324,-6.589399157318191,1.1086307,0.17,HIRES
2454988.84357,-6.456162535080282,1.1129639,0.17,HIRES
2454988.845479,-5.603229396584773,1.1722763,0.171,HIRES
2455041.75244,0.7997651033525948,1.3228664,0.16899999999999998,HIRES
2455164.115787,0.3476584721102256,1.2193434,0.17300000000000001,HIRES
2455188.156431,-2.0800899365145824,1.1709074,0.171,HIRES
2455188.158491,-6.587779078238896,1.3293021,0.171,HIRES
2455188.160656,-2.687017395038197,1.3133813,0.16899999999999998,HIRES
2455190.131061,-4.363505378068567,1.173114,0.17,HIRES
2455190.133688,-9.773256483297388,1.1160761,0.171,HIRES
2455190.135181,-6.751723875843254,1.0273962,0.17,HIRES
2455191.159356,-1.9188455839921517,1.2143047,0.17,HIRES
2455191.160791,-5.214315974425517,1.1942244,0.171,HIRES
2455191.162319,-8.484811622317238,1.1799077,0.16899999999999998,HIRES
2455192.128132,-1.8301991602232306,1.1943276,0.171,HIRES
2455192.129521,0.19014668224127718,1.0626162,0.172,HIRES
2455192.130933,-3.0970961732374747,1.0469942,0.171,HIRES
2455193.11486,2.295887107515142,1.1274298,0.172,HIRES
2455193.11626,1.5884816577205072,1.1713516,0.172,HIRES
2455193.11773,-2.184768740641289,1.1326419,0.172,HIRES
2455197.141817,0.679312125575791,1.2861049,0.171,HIRES
2455197.143565,-3.361278334116264,1.108933,0.171,HIRES
2455197.145243,-3.2767546461861343,1.0303497,0.172,HIRES
2455198.061163,-4.759255213079598,1.218067,0.172,HIRES
2455198.063964,-4.970029662741581,1.1914285,0.172,HIRES
2455198.066591,-2.4597218494752155,1.0899618,0.172,HIRES
2455199.087472,-6.090683716777733,1.0826497,0.17300000000000001,HIRES
2455199.089104,-3.020522607869566,1.0922276,0.172,HIRES
2455199.090783,-2.572879334618932,1.1777469,0.172,HIRES
2455256.956181,3.067832497372275,1.2318573,0.18,HIRES
2455256.957778,3.842619290172284,1.1618823,0.18,HIRES
2455256.959318,1.2115804879650904,1.1702172,0.18,HIRES
2455285.940135,-1.3216343911055404,1.1904929,0.175,HIRES
2455285.941825,-3.9933930818002636,1.2341918,0.175,HIRES
2455285.943503,-2.473170824590685,1.2544231,0.175,HIRES
2455289.829113,-3.339484574381089,1.14886,0.17800000000000002,HIRES
2455289.830583,-0.2192234074865098,0.9757318,0.17800000000000002,HIRES
2455289.83211,-1.0427184396861904,1.1408387,0.17800000000000002,HIRES
2455311.782822,-6.445706835233654,1.143296,0.172,HIRES
2455311.78442,-6.413341264569436,1.1921827,0.174,HIRES
2455311.786005,-5.746973087593954,1.2053862,0.17300000000000001,HIRES
2455312.857185,-3.7173080253242574,0.9876807,0.172,HIRES
2455312.858712,-5.056043722724624,0.99895525,0.172,HIRES
2455312.86024,-4.191912322681036,0.9761603,0.174,HIRES
2455313.765702,-1.6497213465361718,1.0451473,0.17300000000000001,HIRES
2455313.767091,2.799970520843331,1.1876028,0.172,HIRES
2455313.768468,-0.9454700275980343,1.1073643,0.172,HIRES
2455314.779095,-1.8635322821024403,1.195705,0.172,HIRES
2455314.780866,0.09713540617915406,1.1146059,0.17300000000000001,HIRES
2455314.782694,3.4793211408341005,1.0999742,0.172,HIRES
2455317.960021,2.562919437588433,1.0919553,0.17300000000000001,HIRES
2455317.962717,-3.808168709482529,1.1576296,0.175,HIRES
2455317.965483,-0.4371150192395863,1.1640705,0.174,HIRES
2455318.939871,-4.0854647063116944,1.2156069,0.174,HIRES
2455318.944848,-3.966403739648946,1.0857562,0.175,HIRES
2455318.948794,-1.8530479012633725,1.1212242,0.175,HIRES
2455319.897038,-7.210104879657415,1.1102613,0.175,HIRES
2455319.901899,-4.411031504541931,0.9501509,0.177,HIRES
2455319.90588,-5.123143930824005,1.0232718,0.177,HIRES
2455320.858278,-5.568291017402174,1.05441,0.179,HIRES
2455320.859967,-4.9192661838398735,0.95328504,0.18,HIRES
2455320.861622,-5.039461432964664,0.9989214,0.18100000000000002,HIRES
2455321.832421,-3.006016495792508,1.032833,0.18,HIRES
2455321.834539,-1.2478051590483763,1.0304377,0.18100000000000002,HIRES
2455321.836471,-0.15592672107103445,1.0762576,0.18100000000000002,HIRES
2455339.845557,-4.600991216163398,0.97544926,0.1774,HIRES
2455342.875822,-2.2419279473615976,1.0923631,0.17600000000000002,HIRES
2455342.877477,-4.722870067825961,1.050895,0.175,HIRES
2455342.879167,-0.17661308587889835,1.0740156,0.17600000000000002,HIRES
2455343.828292,1.3446698853997958,1.1415805,0.175,HIRES
2455343.829843,-4.02833818960488,1.0782673,0.177,HIRES
2455343.83144,-2.6129835975001665,1.157986,0.175,HIRES
2455344.877374,0.25235792144463076,1.0897504,0.175,HIRES
2455344.879619,0.9554170732989702,1.1153485,0.175,HIRES
2455344.882593,0.932061576466257,1.260766,0.175,HIRES
2455350.779744,-3.6134606330237595,1.0644529,0.174,HIRES
2455350.781445,-5.404597338996676,0.984891,0.172,HIRES
2455350.782996,-5.342460489327369,0.9538103,0.17300000000000001,HIRES
2455351.883184,1.2315985527928923,1.0423915,0.17300000000000001,HIRES
2455351.88485,0.464089210471192,0.96698874,0.175,HIRES
2455351.886575,-1.6578228540211528,1.1334782,0.174,HIRES
2455372.754007,3.6436973231582352,0.9521047,0.179,HIRES
2455372.755812,1.702599775430497,1.0258431,0.179,HIRES
2455372.757502,-0.21733587651546538,1.0844142,0.179,HIRES
2455373.78208,0.23719752578663034,0.99278224,0.179,HIRES
2455373.783561,0.6068103077366054,0.9526693,0.17800000000000002,HIRES
2455373.785043,-4.069417388524494,0.99398804,0.179,HIRES
2455374.756802,1.019550634403231,1.0798764,0.177,HIRES
2455374.758237,1.9265271540390803,1.0128334,0.17800000000000002,HIRES
2455374.759684,-3.22913680075774,0.93788946,0.17800000000000002,HIRES
2455375.773443,-2.3218770288818513,1.0812085,0.177,HIRES
2455375.775595,-0.5152227239142557,1.0048635,0.177,HIRES
2455375.777505,-0.3061952082319621,1.0358312,0.17600000000000002,HIRES
2455376.742715,-3.147310627599881,0.9189111,0.17800000000000002,HIRES
2455376.744277,-2.456720605512267,0.99774075,0.177,HIRES
2455376.74577,-2.3754989060108977,1.0362098,0.177,HIRES
2455377.73959,-1.9570041912703067,0.97204405,0.177,HIRES
2455377.741095,0.36758157497655475,0.9322707,0.17800000000000002,HIRES
2455377.742576,-1.7243706730989583,0.95738804,0.177,HIRES
2455378.741905,4.355739219792521,1.0621867,0.17600000000000002,HIRES
2455378.743526,2.8276727025217525,1.1294198,0.17600000000000002,HIRES
2455378.745157,1.1351995288334962,1.0074602,0.17600000000000002,HIRES
2455379.789021,1.5071899500552952,1.0982833,0.17600000000000002,HIRES
2455379.790861,-2.974638664251498,1.1090103,0.177,HIRES
2455379.792725,3.606555795131828,1.0771413,0.17600000000000002,HIRES
2455380.7428,4.649206330832488,1.0619806,0.17600000000000002,HIRES
2455380.744189,8.70875914072306,1.0515369,0.175,HIRES
2455380.745578,2.5297248160864685,0.9818765,0.175,HIRES
2455400.740764,1.2445130796207309,1.1574985,0.177,HIRES
2455400.742998,-0.29337823608717883,1.1371355,0.177,HIRES
2455400.745127,-3.5449974151630386,1.1812721,0.17600000000000002,HIRES
2455401.769374,-1.7703496909919707,1.4509028,0.18100000000000002,HIRES
2455403.73555,-3.6893231597474454,1.2019044,0.17600000000000002,HIRES
2455403.737668,-6.73666444475721,1.3250045,0.17600000000000002,HIRES
2455403.73974,-2.153202608607984,1.2505273,0.175,HIRES
2455404.734606,-4.376907013157652,1.1547626,0.18100000000000002,HIRES
2455404.736353,-3.8887467069117534,1.1030561,0.182,HIRES
2455404.738101,-5.1244365874013305,1.1645923,0.18100000000000002,HIRES
2455405.737991,-4.568227889465039,1.111683,0.18100000000000002,HIRES
2455405.739808,-5.614794941081584,1.1468488,0.18100000000000002,HIRES
2455405.741486,-7.373933396577513,1.1040395,0.18100000000000002,HIRES
2455406.735648,-2.134813096996645,1.0044988,0.18100000000000002,HIRES
2455406.737245,-3.8261562486409275,1.0962414,0.182,HIRES
2455406.738866,-4.418817181875212,1.0669284,0.182,HIRES
2455407.757068,0.7332153568873281,1.0602294,0.182,HIRES
2455407.759278,-0.2651640704233529,1.1126848,0.17800000000000002,HIRES
2455410.736361,4.632695169040499,1.0974895,0.18,HIRES
2455410.73812,3.724975007703172,1.1319951,0.17800000000000002,HIRES
2455410.739972,6.217622241145193,1.1917198,0.179,HIRES
2455411.731999,2.2125015920537017,1.1313086,0.179,HIRES
2455411.734002,0.6696016049050897,1.11765,0.177,HIRES
2455411.735981,2.132780535562077,1.2110264,0.17800000000000002,HIRES
2455412.731968,1.5579294224320321,1.1852309,0.17800000000000002,HIRES
2455413.732193,1.4483091315599097,1.2643632,0.161,HIRES
2455413.734994,1.5159471861117488,1.2277508,0.162,HIRES
2455413.737702,0.08821738225467968,1.2695177,0.16699999999999998,HIRES
2455501.148242,-2.6532200013411966,1.0778066,0.183,HIRES
2455501.149805,-4.094681945919632,1.1567074,0.182,HIRES
2455501.151414,-2.691401440096058,1.0993311,0.183,HIRES
2455522.131317,0.18381997078000722,1.1215162,0.182,HIRES
2455522.13288,0.2600481349235224,1.0843896,0.182,HIRES
2455522.134454,2.5534241668840707,1.0517194,0.182,HIRES
2455529.170061,-4.685195985670703,1.1135734,0.177,HIRES
2455543.146339,1.4460646919606575,1.0935804,0.184,HIRES
2455543.14804,1.275393122197329,1.1100473,0.185,HIRES
2455543.149545,0.5338506163032832,1.1705674,0.185,HIRES
2455546.122726,0.3090051117571875,1.0739384,0.183,HIRES
2455546.1243,-4.466614474813184,1.1977795,0.183,HIRES
2455546.125863,-3.7966036001634222,1.149233,0.182,HIRES
2455556.134019,11.057181269327884,1.2220323,0.184,HIRES
2455556.135813,11.024175068663794,1.1944168,0.184,HIRES
2455556.137549,14.643428235488045,1.2955511,0.185,HIRES
2455557.074656,-2.880233844462964,1.141711,0.18600000000000003,HIRES
2455557.076207,-5.488028815410132,1.168236,0.18600000000000003,HIRES
2455557.077758,-2.858537714804015,1.1964672,0.18600000000000003,HIRES
2455559.124402,-4.2970531141081665,1.3394384,0.154,HIRES
2455559.127296,-2.275637435756664,1.3344766,0.162,HIRES
2455559.130236,-2.2471582653803637,1.3698798,0.151,HIRES
2455585.097798,-4.805808266919058,1.1313615,0.18100000000000002,HIRES
2455585.099199,-5.001594826633777,1.1032064,0.18100000000000002,HIRES
2455585.100588,-1.4809792173800247,1.156727,0.18100000000000002,HIRES
2455605.985009,-5.77917608962148,1.1956657,0.18600000000000003,HIRES
2455605.98649,-5.451189431488508,1.147354,0.18600000000000003,HIRES
2455605.988076,-6.9623929825276605,1.1487257,0.18600000000000003,HIRES
2455606.981515,-3.4072227622583355,1.1635883,0.187,HIRES
2455606.983066,-4.418837915943968,1.2014248,0.18600000000000003,HIRES
2455606.984617,-2.7833844256433338,1.1110561,0.18600000000000003,HIRES
2455607.978494,-0.813468551482309,1.3886539,0.183,HIRES
2455607.980473,-4.35437550906407,1.235348,0.185,HIRES
2455607.983019,-1.564542733356344,1.2708166,0.18600000000000003,HIRES
2455609.118715,0.7545622811291466,1.1072189,0.1864,HIRES
2455609.121632,1.8932809583776802,1.030762,0.187,HIRES
2455614.037662,0.6615733103272419,1.0749904,0.18899999999999997,HIRES
2455614.039132,-1.5028567228483887,1.1024309,0.19,HIRES
2455614.040567,-1.0864539395870558,1.1539494,0.19,HIRES
2455614.871688,1.7855588078461633,1.6005489,0.18899999999999997,HIRES
2455614.874986,-0.0829156728876832,1.2377087,0.187,HIRES
2455614.87957,0.0007691245092615873,1.4335434,0.191,HIRES
2455633.991264,-4.435551872404176,1.1238111,0.18899999999999997,HIRES
2455633.992688,-6.487595217198908,1.1650263,0.18899999999999997,HIRES
2455633.994065,-5.1181004631609355,1.1088644,0.188,HIRES
2455635.047874,-0.3199370797241592,1.3227863,0.18899999999999997,HIRES
2455635.050606,-3.1708933013757346,1.0992163,0.188,HIRES
2455635.053707,-2.431036467462544,1.2013257,0.188,HIRES
2455635.994751,-2.367392980345244,1.0741503,0.18899999999999997,HIRES
2455635.996198,-0.13144021428135488,1.0733603,0.188,HIRES
2455635.997644,-2.9024227156070026,1.0506465,0.188,HIRES
2455636.75567,-3.5842595497430665,1.0604798,0.187,HIRES
2455636.757233,-1.1438848999859843,1.00425,0.187,HIRES
2455636.758784,-2.3294144826097067,1.0038694,0.187,HIRES
2455638.018601,-0.7328926855333755,1.0632784,0.1867,HIRES
2455638.021332,0.008981114606356755,1.0670053,0.1872,HIRES
2455639.027671,3.897602082124507,1.0067079,0.1856,HIRES
2455639.030587,-0.014342875332118865,0.99482024,0.1855,HIRES
2455663.8814,-7.805941035860982,1.175786,0.188,HIRES
2455663.884421,-6.102798295623337,1.2034702,0.18600000000000003,HIRES
2455663.885891,-3.199489777243002,1.2176424,0.187,HIRES
2455664.839071,-1.3219729710959953,1.0228117,0.188,HIRES
2455664.840958,-0.18988308405614163,0.9865328,0.1881,HIRES
2455667.966818,0.6027771120460912,1.0218436,0.18899999999999997,HIRES
2455667.968173,-0.37582143499945886,1.0962573,0.18899999999999997,HIRES
2455667.96955,-3.312332941965849,1.0750184,0.19,HIRES
2455668.932783,1.3968026949974615,1.0717529,0.18899999999999997,HIRES
2455668.934473,2.906322922210329,1.0601021,0.19,HIRES
2455668.936163,-1.9417752962329544,1.1251487,0.18899999999999997,HIRES
2455669.867927,-3.854839697918578,0.9499265,0.1897,HIRES
2455669.870358,-5.124414628412207,0.91183406,0.1888,HIRES
2455670.837895,-3.7030114063784936,1.032062,0.18899999999999997,HIRES
2455670.839399,-2.6502397680433774,1.0908659,0.188,HIRES
2455670.840869,-5.4683822325490965,1.0435904,0.18899999999999997,HIRES
2455671.810442,-3.483560208037133,1.1305536,0.188,HIRES
2455671.811854,-3.4132352356112676,1.1022944,0.18899999999999997,HIRES
2455671.813231,-2.1991914916394055,1.0105795,0.19,HIRES
2455672.797443,-1.2746550941144577,1.147576,0.18899999999999997,HIRES
2455672.798843,-1.326837351691637,1.0906918,0.18899999999999997,HIRES
2455672.800232,-1.459681956280848,1.116373,0.188,HIRES
2455673.802509,-0.9200994667484679,1.0640126,0.187,HIRES
2455673.804106,-0.2035503244033805,1.0510523,0.187,HIRES
2455673.8059,-0.013726410271438283,1.0792668,0.188,HIRES
2455696.871281,-5.00689319902925,1.0827827,0.187,HIRES
2455696.873607,-0.7687845336446237,1.1236205,0.188,HIRES
2455696.876142,-0.10696009909193194,1.0733417,0.18899999999999997,HIRES
2455697.793455,-2.3740131668629,1.0670968,0.187,HIRES
2455697.795295,-4.640049935222994,1.0777531,0.188,HIRES
2455697.797124,-1.6942305828617723,1.0048498,0.188,HIRES
2455698.797046,-4.500447777406244,1.0497019,0.18899999999999997,HIRES
2455698.799279,-2.2510018352282017,1.0648811,0.188,HIRES
2455698.801316,-5.287023644396506,1.0315903,0.188,HIRES
2455699.804235,-6.447886511772541,1.0815628,0.188,HIRES
2455699.805786,-7.629417714323841,1.0348895,0.188,HIRES
2455699.807394,-7.077984621692803,1.0811074,0.18899999999999997,HIRES
2455700.822893,-2.082621847225159,1.1498849,0.18899999999999997,HIRES
2455700.824328,-6.5641762739864085,1.0688878,0.18899999999999997,HIRES
2455700.825786,-6.492569938632694,1.0488694,0.188,HIRES
2455703.776188,-1.50665666076823,0.99833435,0.188,HIRES
2455703.777728,-3.4257236785591623,1.1118479,0.18600000000000003,HIRES
2455703.779278,-1.3533692791056753,1.0651388,0.188,HIRES
2455704.747326,0.4261049282171925,1.0534097,0.19,HIRES
2455704.749097,0.5804183343693481,0.9652121,0.19,HIRES
2455704.750949,-1.0601808008112812,1.0694915,0.19,HIRES
2455705.748774,-1.6334128120595501,1.0171523,0.191,HIRES
2455705.750197,-1.5376216812705934,1.0543197,0.191,HIRES
2455705.751586,-5.4990309047974595,1.0405352,0.18899999999999997,HIRES
2455706.806176,-3.845525520979308,1.0512155,0.191,HIRES
2455706.807947,-1.3651594595809087,1.0361407,0.191,HIRES
2455706.809799,-2.3198325576219325,1.0323751,0.191,HIRES
2455707.798006,-4.335163255109517,1.0676317,0.191,HIRES
2455707.799811,-0.8278384667886485,1.1522269,0.193,HIRES
2455707.801709,-3.0701999760240213,1.1120973,0.192,HIRES
2455721.823702,-1.968830963047635,1.1636531,0.1893,HIRES
2455721.828979,2.5440378161189017,0.9778902,0.1878,HIRES
2455723.74929,-0.0700965728753431,1.0492394,0.187,HIRES
2455723.750852,-0.05451878326984527,1.0987935,0.187,HIRES
2455723.752507,1.4191249517500992,1.0678928,0.18600000000000003,HIRES
2455723.781972,0.749044179895666,1.1272734,0.18600000000000003,HIRES
2455723.783997,1.6093308187388935,1.0107943,0.185,HIRES
2455723.786034,1.304586358893963,1.02103,0.18600000000000003,HIRES
2455728.752554,-3.740136422971716,1.0358486,0.18600000000000003,HIRES
2455728.754255,-4.805946161526386,1.0492808,0.185,HIRES
2455728.756003,-2.9200580616869245,1.033614,0.187,HIRES
2455731.785723,1.4913787717817613,1.2916436,0.19,HIRES
2455731.794843,0.09811195901804437,2.0908983,0.18899999999999997,HIRES
2455731.804877,0.18837581172916273,1.4589038,0.19,HIRES
2455733.757762,0.4901937704137276,1.0006742,0.18899999999999997,HIRES
2455733.759359,2.019809484892188,1.0112923,0.18899999999999997,HIRES
2455733.760886,-1.1427507419664078,1.037295,0.18899999999999997,HIRES
2455734.781979,-4.8278615188788745,0.9790163,0.18899999999999997,HIRES
2455734.783344,-1.1415843470447136,0.9461583,0.19,HIRES
2455734.784721,-2.6911210760710853,0.95402354,0.18899999999999997,HIRES
2455735.788131,-3.78446765016302,0.978572,0.18899999999999997,HIRES
2455735.789635,-0.9448641035638304,0.9204873,0.19,HIRES
2455735.791221,-3.3646995698828013,0.93671304,0.18899999999999997,HIRES
2455738.751213,-4.906829130240466,1.0309918,0.188,HIRES
2455738.753296,-4.712106659930347,0.97574776,0.188,HIRES
2455738.755171,-4.4927359901120445,1.0180286,0.187,HIRES
2455750.782145,5.160568004079353,1.0965185,0.1967,HIRES
2455751.744678,1.7223558893291848,1.1191443,0.196,HIRES
2455751.746414,4.323471022719524,1.1514289,0.19699999999999998,HIRES
2455751.748208,4.042354186290899,1.119076,0.19699999999999998,HIRES
2455752.739756,0.803480194507296,1.127281,0.198,HIRES
2455752.741237,2.299170858625331,1.0756701,0.196,HIRES
2455752.742684,0.9060780087158093,1.012332,0.19699999999999998,HIRES
2455759.745258,-2.6816956401860352,1.0746367,0.188,HIRES
2455759.746971,-1.039393348974226,1.1085299,0.18899999999999997,HIRES
2455759.748579,0.08393491780068985,1.0152736,0.18899999999999997,HIRES
2455760.73759,0.152052420081894,1.1392167,0.192,HIRES
2455760.739025,-1.613660304064826,1.0390964,0.191,HIRES
2455760.740494,-1.213897684765719,1.1490436,0.191,HIRES
2455761.742121,-0.06451248503913831,1.0897248,0.19,HIRES
2455761.743764,1.2162908960229402,0.99881727,0.19,HIRES
2455761.745384,0.6205230061331761,0.9818974,0.19,HIRES
2455762.75038,0.7395744016128987,1.1690624,0.18899999999999997,HIRES
2455762.753366,-1.1996230203768015,1.1724546,0.187,HIRES
2455762.756571,-2.8996089346295264,1.1929241,0.18899999999999997,HIRES
2455763.746789,-3.33574794579944,1.127204,0.191,HIRES
2455763.748895,-2.9077134418128807,1.1564809,0.191,HIRES
2455763.750932,-2.7948211745715525,1.0498143,0.191,HIRES
2455768.734303,-0.33128285770154875,1.0968891,0.188,HIRES
2455768.735796,-0.7654044093390198,1.0818557,0.188,HIRES
2455768.737312,0.7900763591168989,1.0466585,0.18899999999999997,HIRES
2455770.745295,3.4449303478148394,1.140616,0.18100000000000002,HIRES
2455770.747795,2.2188489116083296,1.2972326,0.165,HIRES
2455770.750526,3.7320565161553603,1.2533425,0.17600000000000002,HIRES
2455871.118717,-5.165571208599374,1.441324,0.171,HIRES
2455871.121403,-3.330221361023291,1.6596386,0.175,HIRES
2455871.128487,-6.453051215511579,1.3431426,0.183,HIRES
2455871.131809,-5.588730299361941,1.3301467,0.182,HIRES
2455878.14211,-4.130263738776023,1.0574508,0.193,HIRES
2455878.143569,-4.931831521208807,1.0930352,0.193,HIRES
2455878.145016,-6.806231336487713,1.131341,0.192,HIRES
2455879.096189,-7.621272495121616,1.2849042,0.192,HIRES
2455879.098018,-10.79945357339406,1.1591852,0.192,HIRES
2455879.09994,-5.731349337943328,1.1942298,0.193,HIRES
2455880.150012,-9.076522633121925,1.3084153,0.191,HIRES
2455880.151632,-9.43547435846142,1.1007884,0.191,HIRES
2455880.153288,-10.03863074340444,1.1192696,0.19,HIRES
2455882.153459,-3.2403549908708555,1.1783525,0.19,HIRES
2455882.155033,-3.602961899529305,1.089972,0.191,HIRES
2455882.156526,-5.775885718677273,1.0147336,0.19,HIRES
2455902.043043,-1.8399189046327251,1.1148486,0.19399999999999998,HIRES
2455902.044408,-1.5189311583241079,1.0867519,0.19399999999999998,HIRES
2455902.045751,3.3059681549099196,1.0743495,0.19399999999999998,HIRES
2455903.042315,4.750662313532644,1.1409911,0.19399999999999998,HIRES
2455903.043705,2.0932980412811446,1.1465456,0.193,HIRES
2455903.045117,4.598178563111219,1.1395723,0.193,HIRES
2455904.132453,4.23390500655475,0.98260814,0.195,HIRES
2455904.133784,3.006960787024127,1.1337059,0.195,HIRES
2455904.135162,6.754110425349836,1.1024427,0.195,HIRES
2455905.064729,3.02668408416082,0.9653454,0.195,HIRES
2455905.066083,3.216691679000803,0.9906551,0.195,HIRES
2455905.067437,4.268752559588279,1.003245,0.195,HIRES
2455913.128905,0.47986366852040874,1.026181,0.0,HIRES
2455929.145017,-5.897195744981502,1.0806152,0.198,HIRES
2455929.146406,-5.373311959242471,1.085586,0.19899999999999998,HIRES
2455929.147853,-5.372325365343698,1.0373553,0.19899999999999998,HIRES
2455932.047041,-1.4004986555282812,1.0095197,0.195,HIRES
2455932.048488,-2.307403782204233,1.0954592,0.196,HIRES
2455932.049958,-0.6409134721687906,1.2201959,0.196,HIRES
2455945.096116,0.21969835851962216,1.3512319,0.205,HIRES
2455945.098096,-0.9192984802555486,1.3631576,0.20600000000000002,HIRES
2455945.101568,-2.468000811914635,1.2940501,0.205,HIRES
2455961.021471,7.4957818951901345,1.1534259,0.205,HIRES
2455961.022987,5.316627657201394,1.096988,0.205,HIRES
2455961.024573,6.562396771518081,1.195378,0.205,HIRES
2455967.942971,-1.6784330888548595,1.177617,0.196,HIRES
2455967.944615,2.177087900162931,1.2601776,0.196,HIRES
2455967.946224,-2.429341338714778,1.106347,0.19699999999999998,HIRES
2455972.955316,-1.2579773277870423,1.0759637,0.201,HIRES
2455972.956647,-0.5384873480171954,1.0894828,0.201,HIRES
2455972.958001,-0.5710115261222342,1.0832435,0.20199999999999999,HIRES
2455990.902754,4.853940474574649,1.2858098,0.20199999999999999,HIRES
2455990.905555,6.719438805862323,1.191523,0.204,HIRES
2455990.907568,5.984235820905951,1.3186909,0.203,HIRES
2455991.901161,1.8141830887699903,1.2775276,0.203,HIRES
2455991.903429,2.3444183263676024,1.1944213,0.203,HIRES
2455991.905165,2.380484450415544,1.2342668,0.203,HIRES
2455997.002729,-2.1978929463438774,1.2882203,0.19899999999999998,HIRES
2455997.006954,-0.4782306412143953,1.2161474,0.201,HIRES
2455997.010414,-0.9949972906471487,1.3621242,0.19899999999999998,HIRES
2455997.01788,-1.749891477116904,1.1941718,0.201,HIRES
2455999.794494,2.542221476143091,1.2366697,0.201,HIRES
2455999.796022,2.8812704756958922,1.1412914,0.201,HIRES
2455999.797584,4.757209268025406,1.1485502,0.201,HIRES
2456018.900991,6.063514948048294,1.1427037,0.204,HIRES
2456018.9029,7.899487828356683,1.2063406,0.203,HIRES
2456018.904845,5.210990661013884,1.2103244,0.205,HIRES
2456019.967662,0.8268874214317421,1.1282935,0.205,HIRES
2456019.969097,2.6248070603346605,1.0746169,0.205,HIRES
2456019.970544,1.6115088242399125,1.0719806,0.204,HIRES
2456024.907048,0.04981541794397515,1.1231444,0.2077,HIRES
2456024.90986,2.236410914606342,1.1389098,0.2081,HIRES
2456027.79727,3.100632731422067,1.1017903,0.207,HIRES
2456027.798636,2.5213825283070683,1.1996529,0.20800000000000002,HIRES
2456027.800106,1.3299670579288083,1.2270263,0.20800000000000002,HIRES
2456102.747928,2.573867861024902,1.0083234,0.20199999999999999,HIRES
2456102.749559,3.9389683543473075,0.94095975,0.203,HIRES
2456102.751226,4.30487876621063,1.0559269,0.203,HIRES
2456111.742507,3.4960363904766494,1.1315612,0.209,HIRES
2456111.744058,5.8283302313279535,1.1047267,0.20800000000000002,HIRES
2456111.745516,4.108006782919622,1.0919572,0.20800000000000002,HIRES
2456145.732284,-0.9105183005738979,1.4101276,0.20199999999999999,HIRES
2456145.734113,0.8333235596718822,1.2754408,0.204,HIRES
2456145.735849,1.023512015385208,1.2400117,0.204,HIRES
2456266.10022,1.3713882203693117,1.0837479,0.207,HIRES
2456266.101598,2.6931983167450824,1.126932,0.20600000000000002,HIRES
2456266.102987,4.433567230000449,1.1851903,0.207,HIRES
2456446.770847,4.114190508837591,1.0045817,0.21600000000000003,HIRES
2456446.772907,1.6083632956806406,1.0973314,0.214,HIRES
2456446.775163,0.6806343137934334,1.0987194,0.214,HIRES
2456476.744055,-4.599960195836451,1.160528,0.213,HIRES
2456476.746868,-1.9382220665957561,1.1809887,0.213,HIRES
2456476.748314,-7.5732137971033815,1.2270138,0.213,HIRES
2456512.729117,10.783140418984974,1.2924954,0.204,HIRES
2456512.731559,6.518694570102255,1.2490505,0.207,HIRES
2456512.73392,7.299158497648364,1.2295364,0.20800000000000002,HIRES
2456614.149823,5.836304301119156,1.014316,0.21100000000000002,HIRES
2456614.151246,2.4244399757273527,1.1883032,0.212,HIRES
2456614.152658,2.9891986207890113,1.145682,0.212,HIRES
2456615.149568,7.979394194763614,1.0843674,0.21100000000000002,HIRES
2456615.152068,6.67006718167454,0.99148846,0.212,HIRES
2456615.154487,6.133429091316884,1.1654073,0.213,HIRES
2456637.134228,4.906846998340512,1.1527119,0.2089,HIRES
2456637.135698,6.81100971868392,1.1065392,0.2091,HIRES
2456637.137145,7.1179814814184965,1.1174393,0.2095,HIRES
2456638.078691,3.794736449193323,1.2700099,0.2109,HIRES
2456638.080404,4.332880354566896,1.0867503,0.2106,HIRES
2456638.082106,4.726889704236669,1.2618396,0.2101,HIRES
2456674.927277,-0.831709400150487,1.2552619,0.204,HIRES
2456674.928851,1.7502321486810217,1.2695408,0.2036,HIRES
2456674.930355,-1.837749096744858,1.320169,0.2042,HIRES
2456709.964226,2.6675095936678197,1.0635674,0.201,HIRES
2456709.966715,1.9695672633391617,1.02281,0.2008,HIRES
2456827.749341,-0.7219134148999964,1.0280645,0.1967,HIRES
2456827.750903,-2.3546668684765963,0.97203684,0.1978,HIRES
2456827.752547,-0.26583578213302594,0.93715507,0.1945,HIRES
2456828.746152,-1.468512328252947,1.0774659,0.1966,HIRES
2456828.747645,2.409527361380845,1.0261548,0.1973,HIRES
2456828.749126,-2.0111203584431134,1.051308,0.1983,HIRES
2456853.735549,4.398384279299119,1.1748098,0.2062,HIRES
2456853.738038,2.495620933099026,1.201555,0.2069,HIRES
2456853.740746,0.5497802536541698,1.1247497,0.2064,HIRES
2457057.961935,-7.103416585422224,1.1943783,0.18899999999999997,HIRES
2457057.964007,-2.961101744371021,1.187534,0.1878,HIRES
2457057.96601,-4.65145737727164,1.2967205,0.1876,HIRES
2457065.121381,-5.774798410582761,1.142689,0.2011,HIRES
2457065.124645,-2.6324107600073035,1.1493866,0.2013,HIRES
2457065.127759,-1.41202239951172,1.188177,0.2007,HIRES
2457200.75193,1.7638574765986363,0.9669379,0.1977,HIRES
2457200.7534,2.302175849544293,0.9118847,0.1966,HIRES
2457200.754846,2.642445993358007,1.0442861,0.1966,HIRES
2457207.747813,-7.080399497470276,1.0932482,0.2001,HIRES
2457207.75066,-7.739960839073191,1.0863479,0.1994,HIRES
2457207.754896,-4.283574821365457,1.1897128,0.1991,HIRES
2457217.740391,-3.3766946909667404,1.1641394,0.2019,HIRES
2457217.741757,-4.54530936405375,1.1398686,0.2016,HIRES
2457217.743134,-5.777102946574701,1.1267568,0.2022,HIRES
2457327.150326,-3.1190336005839185,1.2257973,0.1867,HIRES
2457327.151704,-5.077660196966207,1.2227039,0.1863,HIRES
2457327.153058,-3.2614868538659607,1.3730847,0.1871,HIRES
2457353.167113,-3.691319936101962,1.2354337,0.1822,HIRES
2457354.162856,-2.230614597032286,1.1637743,0.182,HIRES
2457354.164465,-1.380111048056392,1.1093825,0.1822,HIRES
2457354.16605,-1.091571544984106,1.1871895,0.1829,HIRES
2457356.153866,2.913188383905492,0.96457934,0.1817,HIRES
2457356.155244,3.783268636319292,0.9646091,0.1814,HIRES
2457356.15661,2.474909811482746,1.091657,0.1817,HIRES
2457380.179738,-3.893942819076983,1.084858,0.1818,HIRES
2457380.181323,-8.589992225587594,1.0776963,0.1822,HIRES
2457380.182805,-6.923980689797645,1.1594245,0.1824,HIRES
2457385.048365,1.070310643552034,1.135854,0.18,HIRES
2457570.743929,0.37118980986234185,1.2862201,0.1737,HIRES
2457570.745965,-2.9177165365686406,1.2183096,0.1774,HIRES
2457570.748338,2.7471400980109024,1.3123388,0.1571,HIRES
2457583.73747,2.5636055303829153,1.0724549,0.1844,HIRES
2457583.738824,9.17637007790993,1.0631977,0.1853,HIRES
2457583.740167,6.518171098151576,1.0021179,0.1847,HIRES
2457804.888753,-3.6795655746281284,1.2666458,0.1641,HIRES
2457934.748566,1.589881729419159,1.1385217,0.1798,HIRES
2457934.750036,0.4461127052262235,1.0925756,0.1802,HIRES
2457934.751598,0.9899267813816266,1.1790817,0.1806,HIRES
2458066.146947,3.0319329716413677,1.2033908,0.1748,HIRES
2458066.148325,4.727208441227049,1.1959153,0.1738,HIRES
2458066.149726,0.014880358760592571,1.1541449,0.1734,HIRES
2458092.165802,-4.8340041398354,1.151784,0.1695,HIRES
2458092.167318,-3.490716110612084,1.122665,0.1699,HIRES
2458092.168846,-11.936959179581692,1.2171896,0.1712,HIRES
2458300.748865,-3.1636088178432322,1.09245,0.1753,HIRES
2458300.750578,-3.8635591126912487,1.0717303,0.1742,HIRES
2458300.75236,-1.145011323450861,1.0961959,0.1736,HIRES
2458491.051539,-6.585397130840192,1.1758898,0.17800000000000002,HIRES
2458491.053704,-4.9171950379832765,1.1202694,0.1782,HIRES
2458491.055868,-4.975734790842523,1.182303,0.1775,HIRES
2458559.904219,4.232041873936678,1.0804337,0.1737,HIRES
2458559.906244,4.429469874839905,1.0174723,0.1751,HIRES
2458559.908142,3.0431221240392166,1.1556689,0.1743,HIRES
2458650.743115,-8.583130202075452,1.0997273,0.1785,HIRES
2458650.74786,-6.688097900042959,1.0187597,0.1783,HIRES
2458650.749446,-9.363473107054702,1.018038,0.1781,HIRES
jd,mnvel,errvel,sval,Instrument
2456706.086667,2.4572204978833945,4.591987,0.21051680365699998,APF
2456740.819477,11.50813815115044,2.970983,0.231446762311,APF
2456740.914612,9.600308717253682,3.2463505,0.229380756967,APF
2457358.898445,1.876823400716006,2.320994,0.19258217615899997,APF
2457365.083187,4.142309582411826,5.906196,0.1904661002,APF
2457413.917822,3.087593178558734,2.846325,0.177888945702,APF
2457413.925542,1.5662729027167188,3.0690205,0.197711701188,APF
2457413.991148,3.7798061259766484,2.8311393,0.18606644130199998,APF
2457413.998,2.9102046413095195,2.898474,0.190332622387,APF
2457415.816659,-0.7678990357730555,2.2298977,0.195267317707,APF
2457415.825398,-0.7767124624617097,2.342258,0.18872809937399998,APF
2457424.926191,1.3861128314657662,2.185104,0.19329044764400002,APF
2457426.924931,-2.887888516671282,2.2258615,0.192678343402,APF
2457429.934991,-4.390277772983723,1.9362454,0.19735440058200002,APF
2457432.945257,2.1273434487350045,2.17902,0.192630096783,APF
2457439.904439,3.405261090764185,2.3024945,0.193844008223,APF
2457441.85908,4.738611268389956,2.4793289,0.18975805172000001,APF
2457441.871128,7.047282029235291,2.7022073,0.188594096327,APF
2457443.849466,-0.8126243596617204,2.1328175,0.189420798312,APF
2457449.903099,0.34368678635367544,2.2011495,0.199194609669,APF
2457465.841892,-4.215339209523506,1.8876938,0.195678849923,APF
2457466.880333,-4.590247310454167,2.257088,0.192463441195,APF
2457471.847444,-0.3045830450050744,2.0083053,0.188045818245,APF
2457473.834692,-2.659282321103648,2.1646771,0.195487142961,APF
2457478.733977,3.8266953522788505,2.6651995,0.196328536761,APF
2457478.745562,-0.4087757343238323,2.6329184,0.19738452815299998,APF
2457480.798482,3.8775313371922167,2.0849106,0.199503140039,APF
2457482.794131,-0.4343352929626665,2.1447375,0.199698212031,APF
2457483.710875,-4.071065264340692,2.5964725,0.191530977485,APF
2457483.7229,-4.2777569337435555,2.7018263,0.19417845329999997,APF
2457495.707877,2.988964554733211,2.0248919,0.194073214789,APF
2457498.71218,6.197626422328891,2.849932,0.19940031550700002,APF
2457498.717573,-6.791778641336442,6.0009847,0.177529460073,APF
2457505.713344,5.133174784710292,5.2799883,0.188944811128,APF
2457505.740101,3.572755537373377,4.8241754,0.175441775923,APF
2457507.662843,-4.632848000014096,3.3746026,0.187214887194,APF
2457507.669601,1.1826840698837184,3.1554682,0.203739490695,APF
2457525.834015,1.2187662601580769,2.0584416,0.19631070034499998,APF
2457531.699418,-7.7326852176048,4.4801154,0.20705916180300002,APF
2457531.705505,-3.1407246977941234,4.5107293,0.182599367956,APF
2457533.709452,2.646819896234682,3.0688558,0.198228518578,APF
2457533.720273,3.2828469698224083,2.7497923,0.204357743493,APF
2457537.74298,5.982413415490541,2.2021759,0.206278977541,APF
2457549.739294,-4.598293927843859,2.1934235,0.19106720038199998,APF
2457556.701712,-6.416295717666305,3.0883474,0.192511813966,APF
2457558.692821,-9.920563613941283,4.017603,0.19689357540999997,APF
2457558.701119,-7.166655351842756,3.1265194,0.193198539319,APF
2457560.694407,-2.2840492077924495,2.2071142,0.195444842157,APF
2457564.700477,2.7099929691805187,1.9161457,0.191595399848,APF
2457566.703724,1.045530151539964,2.2292953,0.190033156295,APF
2457569.700899,-4.473940816432888,2.0324135,0.191491146562,APF
2457570.695252,-1.802620369399257,2.063292,0.19140075447299998,APF
2457571.728503,2.5486741948575915,2.2282438,0.18947290590500002,APF
2457573.724875,7.798386810323308,2.1110044,0.19287131312300002,APF
2457575.719017,0.07168967275032756,2.144061,0.20278305828600002,APF
2457578.703784,-2.3629890464014016,2.5196187,0.19693492064800003,APF
2457682.992773,-7.686526971968306,2.4428391,0.18057501254299999,APF
2457683.001536,-4.016228702404305,3.2070909,0.18235645564800002,APF
2457685.024149,-6.350636435600137,2.1336105,0.187098109285,APF
2457687.997639,7.886054988551393,4.178206,0.18526619368900002,APF
2457696.988555,0.06920733669039691,2.0349722,0.188399014797,APF
2457701.006912,-1.43652705763634,2.2312584,0.187947518454,APF
2457701.954541,-4.345185350154594,2.3767219,0.18429399159600002,APF
2457702.946192,-0.5044088119593653,2.3268151,0.185370879343,APF
2457703.967591,1.98388503831589,2.5105474,0.182999192786,APF
2457705.9213549998,3.2345771858138335,2.1624775,0.188830329326,APF
2457717.953469,-2.467036102722602,2.32984,0.19355525332499998,APF
2457729.075556,-7.796006374901765,6.996976,0.14885383455600001,APF
2457729.079121,-4.814696542023711,7.801854,0.217222390904,APF
2457744.066908,10.184393080025472,3.3613157,0.198543962449,APF
2457750.026131,-3.102503532279627,2.0915928,0.198645314279,APF
2457752.005789,2.474221352449831,2.1156235,0.196303016433,APF
2457780.992731,-0.9538242865897928,2.9689276,0.186737559859,APF
2457780.99853,6.9791390243916,3.0254424,0.19126063600600002,APF
2457783.801572,3.998731457136813,2.5306525,0.191875536796,APF
2457783.809825,5.585652635748922,2.5114462,0.196666535025,APF
2457814.881781,-2.3338898650324236,2.021541,0.19368177836599998,APF
2457815.862761,-5.788510272814823,1.86778,0.18989402106800002,APF
2457821.837798,0.7822277118356773,2.2403016,0.192040375713,APF
2457824.873118,-2.7663227120603473,2.2005396,0.18568311129999998,APF
2457826.86766,-2.8476547513393413,2.118376,0.19311620404899998,APF
2457838.792794,0.43248352041809035,3.0237334,0.20067378170800002,APF
2457838.799322,2.3297260333452687,2.9629102,0.178731995742,APF
2457845.805022,-3.7221137882009145,2.0835385,0.185342650702,APF
2457847.738499,1.2923594570692423,3.1719844,0.19531572613099998,APF
2457847.743649,-3.3526238448507577,3.085793,0.190339972728,APF
2457848.723331,3.1463909044127565,3.8991818,0.186067545944,APF
2457853.712073,-6.116032336583844,3.7879832,0.201037012533,APF
2457853.716876,6.632474413099931,4.164971,0.221161104021,APF
2457858.700773,2.7435073930514697,3.18173,0.193534150669,APF
2457858.705472,0.4145211483288058,3.4414477,0.17385933353799998,APF
2457865.660657,-3.9606624455784765,1.9800725,0.18418041949499997,APF
2457871.662641,-5.439391446469811,3.8551013,0.197209771732,APF
2457871.668139,2.8339990067248237,4.1489,0.183077538486,APF
2457872.664576,-0.004662243531338817,2.7328928,0.183876824231,APF
2457872.671045,-3.7919613364796767,2.9510708,0.175349202487,APF
2457873.66335,-4.3283564020300815,2.378454,0.18879334589400001,APF
2457873.670618,-2.982655828197835,2.402388,0.22758790375,APF
2457875.696078,-0.5047599246407799,2.7114923,0.18217920944600002,APF
2457875.702872,1.391047848979122,2.5002882,0.185118455973,APF
2457877.741441,-2.2685948186096248,2.090094,0.18308777764800002,APF
2457881.673446,-5.768575043621382,4.3987913,0.182926099036,APF
2457881.676629,-4.723837481566743,7.3641505,0.197390088284,APF
2457882.687005,-7.4786858344754705,2.3509054,0.18596728209199997,APF
2457882.697617,-5.938552416761073,2.1902251,0.19133452171300003,APF
2457891.677145,-3.8493286987571516,3.7022593,0.18468687076499998,APF
2457891.681832,-3.2809177028229755,3.8317313,0.18230791250700001,APF
2457893.683618,-3.3628600619071456,1.9591547,0.185248373844,APF
2457894.686975,0.7064704384839509,2.0786128,0.187601849477,APF
2457896.687521,3.6424470292509348,2.140608,0.17996407128,APF
2457897.686306,-0.6508943838950643,1.9286648,0.18691169100000002,APF
2457901.688113,-2.673552449327616,2.173455,0.18838670122,APF
2457903.689814,-0.3527488538217938,3.0774264,0.171349216229,APF
2457903.695983,-7.68307809162512,2.9225504,0.18090907229699998,APF
2457907.690115,-0.38740294531742947,2.3857763,0.177655085273,APF
2457907.70354,-4.849320596181247,2.0207622,0.188203066886,APF
2457909.691169,-9.122703886528214,2.2407067,0.182558806776,APF
2457909.698934,-3.494331481606366,2.3451915,0.18970477714200001,APF
2457911.694306,-6.503450100272229,2.0027056,0.185163332504,APF
2457917.699975,2.4984595042945834,3.4388318,0.191377915752,APF
2457922.720071,-1.3218755529876205,2.5353868,0.189840207317,APF
2457924.735681,0.5815158155541482,2.460832,0.18979624581,APF
2457927.733501,2.8982626879398694,2.976134,0.19218018219500002,APF
2457927.741683,2.5568472067000485,3.094834,0.18250050926,APF
2457931.688411,-0.4090988920299736,2.8964443,0.183517044573,APF
2457931.694695,1.825014211980644,3.0400896,0.184615688023,APF
2457937.706919,-4.809388713823864,2.0906076,0.18987066768199998,APF
2457940.712636,-2.0591687436605284,3.0796487,0.194254054485,APF
2457941.693477,0.9320199297546985,2.6025922,0.19130405943700002,APF
2457941.703916,-0.5980658631386859,2.7234223,0.19747766848499998,APF
2457954.67884,4.85415302922512,2.5876038,0.188964744177,APF
2457954.68693,6.11872241628032,2.814743,0.185694490115,APF
2458038.022626,-3.5222832582855688,2.3632207,0.196597077302,APF
2458040.033433,1.4157764225977871,2.5680923,0.18622184154,APF
2458048.010696,0.231038824950474,4.677126,0.214279936354,APF
2458048.016692,2.1202412010160288,4.3793497,0.172718212455,APF
2458052.980673,-7.857262835150834,2.933971,0.173844877049,APF
2458053.987719,-1.2911367260959423,2.2197688,0.181117837086,APF
2458078.934605,-2.196520224012147,2.4037852,0.18335479297,APF
2458087.902815,-1.0326173269656351,2.0794516,0.18261498667999998,APF
2458088.875917,-5.835419630442317,2.721395,0.188005868222,APF
2458107.042571,-0.9364723473033791,1.9924299,0.183220124771,APF
2458109.964777,-0.7728110852130214,3.3365788,0.18673183894099998,APF
2458109.972336,-6.390507714723185,3.3179133,0.193487274325,APF
2458110.051209,-6.13305482753708,2.1572533,0.182404999553,APF
2458114.027482,2.4499554659336695,2.1353176,0.18355343077199998,APF
2458115.895292,-0.519279238632862,2.4840262,0.184505636437,APF
2458115.909055,1.2222195018698017,2.78317,0.191947976291,APF
2458116.02756,-0.8918825199520484,2.4481435,0.18944244631700002,APF
2458116.039286,3.86132463062674,2.5065753,0.18419015254,APF
2458118.026883,-7.201941948930397,2.0149028,0.17919563952599998,APF
2458120.022463,-5.51262654396524,2.1502974,0.18115421011900001,APF
2458129.890892,-5.422251152856802,2.1364858,0.179214569244,APF
2458129.964949,-4.806822994738297,2.3605087,0.191631310273,APF
2458131.096637,0.06310113623396774,2.116937,0.182649170429,APF
2458131.900443,1.5661847148234074,2.8776531,0.172049984215,APF
2458131.906509,-3.6453634784298856,3.0719893,0.17541448893300002,APF
2458150.83039,-6.33188431720891,2.4858232,0.18176503716200001,APF
2458152.866785,2.233619096750857,2.2339928,0.18467782296799998,APF
2458152.901694,-1.1399397316037536,2.1106732,0.178422224461,APF
2458156.866485,-5.556112268432969,2.5431857,0.16943596444000003,APF
2458156.87446,-0.16946897788326964,2.3982325,0.180344899278,APF
2458159.950127,-2.624140966882237,2.197423,0.176068408645,APF
2458160.847838,-1.515533376681148,4.5240717,0.174819051246,APF
2458160.853348,2.7638377242911574,4.2354965,0.206804881162,APF
2458162.870636,0.53106711241049,3.2313576,0.187386668417,APF
2458162.875509,3.427134394879804,3.4517305,0.171480431441,APF
2458165.812185,-1.2192482547107417,2.548486,0.184914393605,APF
2458165.819223,-2.778378489420085,3.185475,0.179483606411,APF
2458166.868792,0.9864854848898297,2.3668387,0.18550740198899998,APF
2458184.835928,-4.499934829099843,3.0449178,0.195686551431,APF
2458196.790815,1.6391511282272049,3.6947644,0.179884829924,APF
2458196.796173,-3.960875845651856,4.2339783,0.167206069193,APF
2458204.744618,-6.542169487126751,3.6314,0.187918416055,APF
2458204.750474,-5.688517986476615,3.617202,0.184093332143,APF
2458207.702591,-5.571218412015211,2.1766942,0.188496353182,APF
2458210.742376,0.012452335404130821,2.3285553,0.19058211891399998,APF
2458222.655557,-3.4346566647956642,2.1887639,0.0,APF
2458230.656821,-0.3513126262080881,2.1116161,0.18066780252300002,APF
2458240.915075,-8.343978195598368,3.1654203,0.191064253834,APF
2458241.868561,-2.9588018539596987,2.4433024,0.198413196558,APF
2458244.728113,-7.363078330813487,1.9289994,0.19069195588799998,APF
2458256.716597,2.1107670479544822,2.5063667,0.174553427098,APF
2458256.724849,-0.09413416154667686,2.1342185,0.180946532755,APF
2458267.734475,-0.297372069049608,2.105113,0.18068448785,APF
2458270.751823,-8.096495181513156,4.1996264,0.177943413133,APF
2458270.757575,-1.5711126973840273,3.9314787,0.173513708511,APF
2458275.728053,-0.20500576838009366,2.0515077,0.190463602152,APF
2458279.715442,1.5843410799242577,3.8162527,0.18675260749000003,APF
2458279.726911,-7.236580106564986,3.0805311,0.19958339052700003,APF
2458280.733903,-5.10901456847688,2.1218052,0.189541316533,APF
2458285.717956,-1.3448119445197406,1.9497191,0.186189714188,APF
2458286.700785,-3.2542714958706824,3.309987,0.18667093252099998,APF
2458286.70744,-5.075459495832007,2.6084802,0.18609387388700002,APF
2458291.69772,-6.856373651412458,2.593205,0.178206180111,APF
2458291.705301,-5.279603374482832,2.8028347,0.179218327555,APF
2458294.703135,-3.484693617345247,2.5915892,0.178373919364,APF
2458294.712822,0.5978044930980744,2.5922024,0.180624011837,APF
2458299.697445,-7.966944962585764,2.4971237,0.171661068544,APF
2458299.707745,-4.627916835691494,2.6302657,0.181206218039,APF
2458304.717975,0.2860021927480485,2.2317536,0.184362940081,APF
2458307.715075,-2.7770382465980727,2.492749,0.185243671776,APF
2458308.71779,-5.751246926512941,2.281275,0.178971348522,APF
2458311.717124,-0.2714038901766287,2.2669935,0.19582984845600002,APF
2458314.711131,4.589676959004576,2.5588665,0.178103285233,APF
2458318.693546,-1.9347476073631196,2.6619725,0.17574142875799997,APF
2458406.018213,-0.14337377541733076,3.0307767,0.194177327698,APF
2458411.027065,-0.9254839010161504,2.2524016,0.18280403575100002,APF
2458415.022224,-4.491864620407682,2.2869787,0.19171552247,APF
2458419.039184,1.9595430908339324,2.3570158,0.0,APF
2458420.057805,-1.1442423359270606,2.2657592,0.0,APF
2458428.044029,-1.0487428937072423,3.2016633,0.0,APF
2458471.090297,-4.861862692742875,2.116247,0.189133477643,APF
2458476.052871,-2.2913916877276677,2.5686035,0.18292617999699998,APF
2458476.068081,-6.648082010247094,2.9974759,0.37895387151,APF
2458480.984733,1.428622556023356,4.287962,0.182968658723,APF
2458480.989583,-20.54298635004818,3.9419017,0.17059684521200003,APF
2458487.999799,-5.934411954440975,2.1817417,0.18474000660300002,APF
2458508.864641,-1.5076830257094969,2.1710002,0.193735098608,APF


==> full_RV_table.txt <==
\begin{deluxetable}{lrrcc}
\tablecaption{Radial Velocities \label{tab:rvs}}
\tablehead{
  \colhead{Time} &   \colhead{RV} &   \colhead{RV Unc.} &   \colhead{S$_{\rm HK}$} &   \colhead{Instrument} \\  \colhead{($BJD_{TDB}$)} &   \colhead{(m s$^{-1}$)} &   \colhead{(m s$^{-1}$)} &   \colhead{} &   \colhead{}
}
\startdata
time	&	mnvel	&	errvel	&	sval	&	tel	\\
2450463.01844	&	-6.76	&	1.19	&	0.204	&	HIRES	\\
2450546.94051	&	-10.62	&	1.39	&	0.199	&	HIRES	\\
2450546.94796	&	-11.43	&	1.26	&	0.201	&	HIRES	\\
2450605.80589	&	-3.68	&	1.20	&	0.197	&	HIRES	\\
2450837.96014	&	-1.41	&	1.60	&	0.190	&	HIRES	\\
2451173.12610	&	-9.38	&	1.37	&	0.196	&	HIRES	\\
2451228.12763	&	-10.63	&	1.25	&	0.177	&	HIRES	\\
2451310.82241	&	-7.07	&	1.38	&	0.187	&	HIRES	\\
2451551.08278	&	-3.02	&	1.25	&	0.179	&	HIRES	\\
2451982.98891	&	-1.36	&	1.36	&	0.191	&	HIRES	\\
2452098.74198	&	1.37	&	1.55	&	0.184	&	HIRES	\\
2452334.03593	&	-5.46	&	1.45	&	0.199	&	HIRES	\\
2452391.02333	&	-3.03	&	1.54	&	0.194	&	HIRES	\\
2452446.79091	&	-2.05	&	1.60	&	0.199	&	HIRES	\\
2452602.16181	&	2.84	&	1.75	&	0.196	&	HIRES	\\
2452652.13527	&	9.10	&	1.43	&	0.200	&	HIRES	\\
2452654.04939	&	-0.14	&	1.66	&	0.199	&	HIRES	\\
2452681.02010	&	0.36	&	1.26	&	0.206	&	HIRES	\\
2452711.90598	&	-5.26	&	1.60	&	0.203	&	HIRES	\\
2452804.85936	&	0.96	&	1.54	&	0.195	&	HIRES	\\
2453398.03956	&	9.36	&	0.93	&	0.197	&	HIRES	\\
2453398.04251	&	4.72	&	0.95	&	0.197	&	HIRES	\\
2453748.03417	&	5.27	&	0.99	&	0.190	&	HIRES	\\
2453748.03686	&	3.15	&	1.05	&	0.190	&	HIRES	\\
2453806.96027	&	1.91	&	0.98	&	0.187	&	HIRES	\\
2453806.96266	&	2.22	&	1.01	&	0.187	&	HIRES	\\
2454085.15666	&	-7.38	&	1.17	&	0.178	&	HIRES	\\
2454085.15988	&	-3.34	&	1.07	&	0.179	&	HIRES	\\
2454246.87743	&	-3.18	&	1.08	&	0.176	&	HIRES	\\
2454246.87966	&	-2.39	&	1.04	&	0.176	&	HIRES	\\
2454247.83980	&	-5.28	&	0.97	&	0.175	&	HIRES	\\
2454248.94470	&	-3.35	&	1.09	&	0.169	&	HIRES	\\
2454249.80244	&	-0.60	&	1.09	&	0.174	&	HIRES	\\
2454250.83983	&	0.93	&	0.99	&	0.174	&	HIRES	\\
2454251.89455	&	-0.70	&	0.98	&	0.172	&	HIRES	\\
2454255.87063	&	-1.92	&	1.03	&	0.173	&	HIRES	\\
2454255.87228	&	-1.11	&	1.06	&	0.174	&	HIRES	\\
2454277.81740	&	-1.45	&	1.00	&	0.177	&	HIRES	\\
2454278.83838	&	-0.14	&	0.99	&	0.175	&	HIRES	\\
2454279.83000	&	1.74	&	1.01	&	0.176	&	HIRES	\\
2454294.76351	&	-5.82	&	1.09	&	0.169	&	HIRES	\\
2454300.74175	&	-0.98	&	1.02	&	0.172	&	HIRES	\\
2454304.76223	&	-6.13	&	1.18	&	0.174	&	HIRES	\\
2454305.75738	&	-4.93	&	1.09	&	0.174	&	HIRES	\\
2454305.75972	&	-6.29	&	1.22	&	0.174	&	HIRES	\\
2454306.77175	&	-4.55	&	1.02	&	0.169	&	HIRES	\\
2454307.74589	&	-1.30	&	1.11	&	0.176	&	HIRES	\\
2454307.74860	&	-1.19	&	1.13	&	0.174	&	HIRES	\\
2454308.74854	&	-0.60	&	1.10	&	0.176	&	HIRES	\\
2454308.75130	&	4.69	&	1.04	&	0.175	&	HIRES	\\
2454309.74773	&	1.08	&	1.07	&	0.176	&	HIRES	\\
2454310.74343	&	-0.22	&	1.02	&	0.175	&	HIRES	\\
2454311.74391	&	3.85	&	1.17	&	0.176	&	HIRES	\\
2454312.74242	&	-2.55	&	1.04	&	0.177	&	HIRES	\\
2454313.74419	&	-1.49	&	1.19	&	0.178	&	HIRES	\\
2454314.75074	&	-0.46	&	1.14	&	0.174	&	HIRES	\\
2454455.15432	&	-6.03	&	1.10	&	0.182	&	HIRES	\\
2454635.79759	&	0.00	&	0.98	&	0.175	&	HIRES	\\
2454780.12544	&	-4.43	&	1.11	&	0.177	&	HIRES	\\
2454807.09051	&	-8.38	&	1.20	&	0.173	&	HIRES	\\
2454808.15781	&	-5.11	&	1.24	&	0.171	&	HIRES	\\
2454809.14350	&	-2.15	&	1.16	&	0.173	&	HIRES	\\
2454810.02507	&	1.01	&	1.24	&	0.173	&	HIRES	\\
2454811.11469	&	-3.10	&	1.28	&	0.173	&	HIRES	\\
2454847.11818	&	-2.93	&	1.35	&	0.172	&	HIRES	\\
2454927.89832	&	-1.61	&	1.21	&	0.170	&	HIRES	\\
2454928.96319	&	-9.61	&	1.15	&	0.170	&	HIRES	\\
2454929.84171	&	-8.40	&	1.30	&	0.169	&	HIRES	\\
2454934.95551	&	-2.65	&	2.29	&	0.172	&	HIRES	\\
2454934.96125	&	-9.67	&	2.40	&	0.166	&	HIRES	\\
2454954.97010	&	-0.53	&	1.10	&	0.171	&	HIRES	\\
2454955.92172	&	-0.04	&	1.03	&	0.172	&	HIRES	\\
2454955.92314	&	0.30	&	1.01	&	0.173	&	HIRES	\\
2454955.92457	&	1.22	&	1.05	&	0.172	&	HIRES	\\
2454956.90418	&	-1.48	&	1.09	&	0.172	&	HIRES	\\
2454956.90596	&	1.71	&	1.04	&	0.171	&	HIRES	\\
2454956.90798	&	1.49	&	0.99	&	0.172	&	HIRES	\\
2454963.96357	&	1.27	&	1.09	&	0.169	&	HIRES	\\
2454963.96572	&	-0.14	&	1.12	&	0.168	&	HIRES	\\
2454963.96791	&	2.36	&	1.06	&	0.169	&	HIRES	\\
2454983.87161	&	-3.69	&	1.04	&	0.171	&	HIRES	\\
2454983.87352	&	-0.07	&	1.22	&	0.170	&	HIRES	\\
2454983.87538	&	-0.92	&	1.18	&	0.170	&	HIRES	\\
2454984.90090	&	-0.45	&	1.10	&	0.171	&	HIRES	\\
2454984.90273	&	-2.09	&	1.19	&	0.171	&	HIRES	\\
2454984.90449	&	-0.81	&	1.18	&	0.171	&	HIRES	\\
2454985.84337	&	-2.87	&	1.12	&	0.171	&	HIRES	\\
2454985.84496	&	-4.33	&	1.19	&	0.171	&	HIRES	\\
2454985.84647	&	-6.11	&	1.10	&	0.171	&	HIRES	\\
2454986.88718	&	-4.87	&	1.13	&	0.170	&	HIRES	\\
2454986.88939	&	-5.24	&	1.10	&	0.169	&	HIRES	\\
2454986.89167	&	-2.67	&	1.18	&	0.170	&	HIRES	\\
2454987.89373	&	-4.63	&	1.08	&	0.170	&	HIRES	\\
2454987.89595	&	-5.08	&	1.13	&	0.171	&	HIRES	\\
2454987.89869	&	-5.11	&	1.17	&	0.168	&	HIRES	\\
2454988.84132	&	-6.67	&	1.11	&	0.170	&	HIRES	\\
2454988.84357	&	-6.51	&	1.12	&	0.170	&	HIRES	\\
2454988.84548	&	-5.68	&	1.18	&	0.171	&	HIRES	\\
2455041.75244	&	0.75	&	1.34	&	0.169	&	HIRES	\\
2455164.11579	&	0.33	&	1.22	&	0.173	&	HIRES	\\
2455188.15643	&	-2.14	&	1.15	&	0.171	&	HIRES	\\
2455188.15849	&	-6.60	&	1.32	&	0.171	&	HIRES	\\
2455188.16066	&	-2.75	&	1.30	&	0.169	&	HIRES	\\
2455190.13106	&	-4.37	&	1.18	&	0.170	&	HIRES	\\
2455190.13369	&	-9.79	&	1.12	&	0.171	&	HIRES	\\
2455190.13518	&	-6.77	&	1.03	&	0.170	&	HIRES	\\
2455191.15936	&	-1.94	&	1.21	&	0.170	&	HIRES	\\
2455191.16079	&	-5.26	&	1.20	&	0.171	&	HIRES	\\
2455191.16232	&	-8.55	&	1.18	&	0.169	&	HIRES	\\
2455192.12813	&	-1.87	&	1.20	&	0.171	&	HIRES	\\
2455192.12952	&	0.14	&	1.05	&	0.172	&	HIRES	\\
2455192.13093	&	-3.15	&	1.05	&	0.171	&	HIRES	\\
2455193.11486	&	2.26	&	1.13	&	0.172	&	HIRES	\\
2455193.11626	&	1.57	&	1.17	&	0.172	&	HIRES	\\
2455193.11773	&	-2.22	&	1.13	&	0.172	&	HIRES	\\
2455197.14182	&	0.60	&	1.29	&	0.171	&	HIRES	\\
2455197.14357	&	-3.43	&	1.10	&	0.171	&	HIRES	\\
2455197.14524	&	-3.35	&	1.03	&	0.172	&	HIRES	\\
2455198.06116	&	-4.85	&	1.21	&	0.172	&	HIRES	\\
2455198.06396	&	-5.02	&	1.19	&	0.172	&	HIRES	\\
2455198.06659	&	-2.51	&	1.09	&	0.172	&	HIRES	\\
2455199.08747	&	-6.18	&	1.08	&	0.173	&	HIRES	\\
2455199.08910	&	-3.05	&	1.09	&	0.172	&	HIRES	\\
2455199.09078	&	-2.66	&	1.18	&	0.172	&	HIRES	\\
2455256.95618	&	3.06	&	1.24	&	0.180	&	HIRES	\\
2455256.95778	&	3.84	&	1.16	&	0.180	&	HIRES	\\
2455256.95932	&	1.20	&	1.16	&	0.180	&	HIRES	\\
2455285.94014	&	-1.38	&	1.19	&	0.175	&	HIRES	\\
2455285.94183	&	-4.08	&	1.23	&	0.175	&	HIRES	\\
2455285.94350	&	-2.52	&	1.26	&	0.175	&	HIRES	\\
2455289.82911	&	-3.37	&	1.15	&	0.178	&	HIRES	\\
2455289.83058	&	-0.28	&	0.98	&	0.178	&	HIRES	\\
2455289.83211	&	-1.12	&	1.14	&	0.178	&	HIRES	\\
2455311.78282	&	-6.53	&	1.13	&	0.172	&	HIRES	\\
2455311.78442	&	-6.49	&	1.19	&	0.174	&	HIRES	\\
2455311.78601	&	-5.84	&	1.20	&	0.173	&	HIRES	\\
2455312.85719	&	-3.74	&	0.99	&	0.172	&	HIRES	\\
2455312.85871	&	-5.13	&	1.01	&	0.172	&	HIRES	\\
2455312.86024	&	-4.23	&	0.98	&	0.174	&	HIRES	\\
2455313.76570	&	-1.71	&	1.05	&	0.173	&	HIRES	\\
2455313.76709	&	2.75	&	1.18	&	0.172	&	HIRES	\\
2455313.76847	&	-1.01	&	1.10	&	0.172	&	HIRES	\\
2455314.77910	&	-1.93	&	1.20	&	0.172	&	HIRES	\\
2455314.78087	&	0.05	&	1.12	&	0.173	&	HIRES	\\
2455314.78269	&	3.43	&	1.09	&	0.172	&	HIRES	\\
2455317.96002	&	2.49	&	1.08	&	0.173	&	HIRES	\\
2455317.96272	&	-3.86	&	1.15	&	0.175	&	HIRES	\\
2455317.96548	&	-0.48	&	1.17	&	0.174	&	HIRES	\\
2455318.93987	&	-4.15	&	1.23	&	0.174	&	HIRES	\\
2455318.94485	&	-4.03	&	1.10	&	0.175	&	HIRES	\\
2455318.94879	&	-1.92	&	1.13	&	0.175	&	HIRES	\\
2455319.89704	&	-7.25	&	1.10	&	0.175	&	HIRES	\\
2455319.90190	&	-4.46	&	0.95	&	0.177	&	HIRES	\\
2455319.90588	&	-5.14	&	1.03	&	0.177	&	HIRES	\\
2455320.85828	&	-5.62	&	1.06	&	0.179	&	HIRES	\\
2455320.85997	&	-4.97	&	0.96	&	0.180	&	HIRES	\\
2455320.86162	&	-5.04	&	1.00	&	0.181	&	HIRES	\\
2455321.83242	&	-3.07	&	1.04	&	0.180	&	HIRES	\\
2455321.83454	&	-1.30	&	1.03	&	0.181	&	HIRES	\\
2455321.83647	&	-0.21	&	1.08	&	0.181	&	HIRES	\\
2455342.87582	&	-2.29	&	1.11	&	0.176	&	HIRES	\\
2455342.87748	&	-4.78	&	1.05	&	0.175	&	HIRES	\\
2455342.87917	&	-0.22	&	1.09	&	0.176	&	HIRES	\\
2455343.82829	&	1.30	&	1.12	&	0.175	&	HIRES	\\
2455343.82984	&	-4.10	&	1.07	&	0.177	&	HIRES	\\
2455343.83144	&	-2.65	&	1.16	&	0.175	&	HIRES	\\
2455344.87737	&	0.20	&	1.09	&	0.175	&	HIRES	\\
2455344.87962	&	0.92	&	1.12	&	0.175	&	HIRES	\\
2455344.88259	&	0.92	&	1.26	&	0.175	&	HIRES	\\
2455350.77974	&	-3.69	&	1.07	&	0.174	&	HIRES	\\
2455350.78145	&	-5.47	&	0.99	&	0.172	&	HIRES	\\
2455350.78300	&	-5.41	&	0.95	&	0.173	&	HIRES	\\
2455351.88318	&	1.17	&	1.05	&	0.173	&	HIRES	\\
2455351.88485	&	0.44	&	0.97	&	0.175	&	HIRES	\\
2455351.88658	&	-1.71	&	1.14	&	0.174	&	HIRES	\\
2455372.75401	&	3.60	&	0.96	&	0.179	&	HIRES	\\
2455372.75581	&	1.71	&	1.02	&	0.179	&	HIRES	\\
2455372.75750	&	-0.24	&	1.07	&	0.179	&	HIRES	\\
2455373.78208	&	0.20	&	1.00	&	0.179	&	HIRES	\\
2455373.78356	&	0.58	&	0.95	&	0.178	&	HIRES	\\
2455373.78504	&	-4.10	&	0.99	&	0.179	&	HIRES	\\
2455374.75680	&	0.97	&	1.07	&	0.177	&	HIRES	\\
2455374.75824	&	1.87	&	1.01	&	0.178	&	HIRES	\\
2455374.75968	&	-3.23	&	0.95	&	0.178	&	HIRES	\\
2455375.77344	&	-2.35	&	1.07	&	0.177	&	HIRES	\\
2455375.77560	&	-0.53	&	1.00	&	0.177	&	HIRES	\\
2455375.77751	&	-0.38	&	1.03	&	0.176	&	HIRES	\\
2455376.74272	&	-3.18	&	0.92	&	0.178	&	HIRES	\\
2455376.74428	&	-2.48	&	1.00	&	0.177	&	HIRES	\\
2455376.74577	&	-2.43	&	1.03	&	0.177	&	HIRES	\\
2455377.73959	&	-2.03	&	0.98	&	0.177	&	HIRES	\\
2455377.74110	&	0.29	&	0.94	&	0.178	&	HIRES	\\
2455377.74258	&	-1.79	&	0.97	&	0.177	&	HIRES	\\
2455378.74191	&	4.29	&	1.07	&	0.176	&	HIRES	\\
2455378.74353	&	2.77	&	1.13	&	0.176	&	HIRES	\\
2455378.74516	&	1.08	&	1.00	&	0.176	&	HIRES	\\
2455379.78902	&	1.46	&	1.09	&	0.176	&	HIRES	\\
2455379.79086	&	-3.03	&	1.11	&	0.177	&	HIRES	\\
2455379.79273	&	3.56	&	1.07	&	0.176	&	HIRES	\\
2455380.74280	&	4.57	&	1.07	&	0.176	&	HIRES	\\
2455380.74419	&	8.67	&	1.06	&	0.175	&	HIRES	\\
2455380.74558	&	2.47	&	0.98	&	0.175	&	HIRES	\\
2455400.74076	&	1.21	&	1.16	&	0.177	&	HIRES	\\
2455400.74300	&	-0.33	&	1.14	&	0.177	&	HIRES	\\
2455400.74513	&	-3.59	&	1.17	&	0.176	&	HIRES	\\
2455401.76937	&	-1.81	&	1.43	&	0.181	&	HIRES	\\
2455403.73555	&	-3.76	&	1.20	&	0.176	&	HIRES	\\
2455403.73767	&	-6.72	&	1.32	&	0.176	&	HIRES	\\
2455403.73974	&	-2.18	&	1.24	&	0.175	&	HIRES	\\
2455404.73461	&	-4.39	&	1.15	&	0.181	&	HIRES	\\
2455404.73635	&	-3.93	&	1.11	&	0.182	&	HIRES	\\
2455404.73810	&	-5.16	&	1.16	&	0.181	&	HIRES	\\
2455405.73799	&	-4.61	&	1.12	&	0.181	&	HIRES	\\
2455405.73981	&	-5.63	&	1.16	&	0.181	&	HIRES	\\
2455405.74149	&	-7.41	&	1.10	&	0.181	&	HIRES	\\
2455406.73565	&	-2.15	&	1.00	&	0.181	&	HIRES	\\
2455406.73725	&	-3.88	&	1.11	&	0.182	&	HIRES	\\
2455406.73887	&	-4.47	&	1.07	&	0.182	&	HIRES	\\
2455407.75707	&	0.68	&	1.07	&	0.182	&	HIRES	\\
2455407.75928	&	-0.31	&	1.11	&	0.178	&	HIRES	\\
2455410.73636	&	4.57	&	1.10	&	0.180	&	HIRES	\\
2455410.73812	&	3.68	&	1.13	&	0.178	&	HIRES	\\
2455410.73997	&	6.15	&	1.20	&	0.179	&	HIRES	\\
2455411.73200	&	2.19	&	1.12	&	0.179	&	HIRES	\\
2455411.73400	&	0.65	&	1.13	&	0.177	&	HIRES	\\
2455411.73598	&	2.08	&	1.20	&	0.178	&	HIRES	\\
2455412.73197	&	1.50	&	1.18	&	0.178	&	HIRES	\\
2455413.73219	&	1.41	&	1.28	&	0.161	&	HIRES	\\
2455413.73499	&	1.51	&	1.22	&	0.162	&	HIRES	\\
2455413.73770	&	0.08	&	1.27	&	0.167	&	HIRES	\\
2455501.14824	&	-2.71	&	1.08	&	0.183	&	HIRES	\\
2455501.14981	&	-4.15	&	1.15	&	0.182	&	HIRES	\\
2455501.15141	&	-2.74	&	1.10	&	0.183	&	HIRES	\\
2455522.13132	&	0.16	&	1.12	&	0.182	&	HIRES	\\
2455522.13288	&	0.23	&	1.09	&	0.182	&	HIRES	\\
2455522.13445	&	2.52	&	1.03	&	0.182	&	HIRES	\\
2455529.17006	&	-4.73	&	1.13	&	0.177	&	HIRES	\\
2455543.14634	&	1.41	&	1.10	&	0.184	&	HIRES	\\
2455543.14804	&	1.29	&	1.12	&	0.185	&	HIRES	\\
2455543.14955	&	0.53	&	1.17	&	0.185	&	HIRES	\\
2455546.12273	&	0.28	&	1.06	&	0.183	&	HIRES	\\
2455546.12430	&	-4.47	&	1.19	&	0.183	&	HIRES	\\
2455546.12586	&	-3.81	&	1.14	&	0.182	&	HIRES	\\
2455556.13402	&	11.05	&	1.21	&	0.184	&	HIRES	\\
2455556.13581	&	10.92	&	1.20	&	0.184	&	HIRES	\\
2455556.13755	&	14.62	&	1.27	&	0.185	&	HIRES	\\
2455557.07466	&	-2.94	&	1.14	&	0.186	&	HIRES	\\
2455557.07621	&	-5.55	&	1.18	&	0.186	&	HIRES	\\
2455557.07776	&	-2.89	&	1.19	&	0.186	&	HIRES	\\
2455559.12440	&	-4.33	&	1.33	&	0.154	&	HIRES	\\
2455559.12730	&	-2.39	&	1.33	&	0.162	&	HIRES	\\
2455559.13024	&	-2.29	&	1.36	&	0.151	&	HIRES	\\
2455585.09780	&	-4.83	&	1.14	&	0.181	&	HIRES	\\
2455585.09920	&	-5.04	&	1.09	&	0.181	&	HIRES	\\
2455585.10059	&	-1.49	&	1.16	&	0.181	&	HIRES	\\
2455605.98501	&	-5.81	&	1.19	&	0.186	&	HIRES	\\
2455605.98649	&	-5.49	&	1.15	&	0.186	&	HIRES	\\
2455605.98808	&	-6.98	&	1.16	&	0.186	&	HIRES	\\
2455606.98152	&	-3.47	&	1.15	&	0.187	&	HIRES	\\
2455606.98307	&	-4.44	&	1.21	&	0.186	&	HIRES	\\
2455606.98462	&	-2.85	&	1.11	&	0.186	&	HIRES	\\
2455607.97849	&	-0.85	&	1.41	&	0.183	&	HIRES	\\
2455607.98047	&	-4.39	&	1.23	&	0.185	&	HIRES	\\
2455607.98302	&	-1.59	&	1.29	&	0.186	&	HIRES	\\
2455614.03766	&	0.66	&	1.09	&	0.189	&	HIRES	\\
2455614.03913	&	-1.54	&	1.10	&	0.190	&	HIRES	\\
2455614.04057	&	-1.11	&	1.15	&	0.190	&	HIRES	\\
2455614.87169	&	1.77	&	1.60	&	0.189	&	HIRES	\\
2455614.87499	&	-0.12	&	1.25	&	0.187	&	HIRES	\\
2455614.87957	&	-0.02	&	1.46	&	0.191	&	HIRES	\\
2455633.99126	&	-4.45	&	1.13	&	0.189	&	HIRES	\\
2455633.99269	&	-6.54	&	1.17	&	0.189	&	HIRES	\\
2455633.99407	&	-5.14	&	1.11	&	0.188	&	HIRES	\\
2455635.04787	&	-0.32	&	1.33	&	0.189	&	HIRES	\\
2455635.05061	&	-3.20	&	1.10	&	0.188	&	HIRES	\\
2455635.05371	&	-2.44	&	1.19	&	0.188	&	HIRES	\\
2455635.99475	&	-2.39	&	1.09	&	0.189	&	HIRES	\\
2455635.99620	&	-0.15	&	1.10	&	0.188	&	HIRES	\\
2455635.99764	&	-2.94	&	1.07	&	0.188	&	HIRES	\\
2455636.75567	&	-3.61	&	1.06	&	0.187	&	HIRES	\\
2455636.75723	&	-1.17	&	1.01	&	0.187	&	HIRES	\\
2455636.75878	&	-2.33	&	1.00	&	0.187	&	HIRES	\\
2455663.88140	&	-7.84	&	1.18	&	0.188	&	HIRES	\\
2455663.88442	&	-6.13	&	1.21	&	0.186	&	HIRES	\\
2455663.88589	&	-3.25	&	1.22	&	0.187	&	HIRES	\\
2455667.96682	&	0.57	&	1.02	&	0.189	&	HIRES	\\
2455667.96817	&	-0.39	&	1.10	&	0.189	&	HIRES	\\
2455667.96955	&	-3.31	&	1.07	&	0.190	&	HIRES	\\
2455668.93278	&	1.35	&	1.07	&	0.189	&	HIRES	\\
2455668.93447	&	2.84	&	1.07	&	0.190	&	HIRES	\\
2455668.93616	&	-1.97	&	1.12	&	0.189	&	HIRES	\\
2455670.83790	&	-3.74	&	1.03	&	0.189	&	HIRES	\\
2455670.83940	&	-2.71	&	1.09	&	0.188	&	HIRES	\\
2455670.84087	&	-5.51	&	1.04	&	0.189	&	HIRES	\\
2455671.81044	&	-3.51	&	1.14	&	0.188	&	HIRES	\\
2455671.81185	&	-3.47	&	1.12	&	0.189	&	HIRES	\\
2455671.81323	&	-2.26	&	1.01	&	0.190	&	HIRES	\\
2455672.79744	&	-1.32	&	1.15	&	0.189	&	HIRES	\\
2455672.79884	&	-1.41	&	1.10	&	0.189	&	HIRES	\\
2455672.80023	&	-1.55	&	1.12	&	0.188	&	HIRES	\\
2455673.80251	&	-1.01	&	1.07	&	0.187	&	HIRES	\\
2455673.80411	&	-0.25	&	1.06	&	0.187	&	HIRES	\\
2455673.80590	&	-0.06	&	1.08	&	0.188	&	HIRES	\\
2455696.87128	&	-5.05	&	1.09	&	0.187	&	HIRES	\\
2455696.87361	&	-0.81	&	1.13	&	0.188	&	HIRES	\\
2455696.87614	&	-0.13	&	1.08	&	0.189	&	HIRES	\\
2455697.79346	&	-2.43	&	1.07	&	0.187	&	HIRES	\\
2455697.79530	&	-4.67	&	1.07	&	0.188	&	HIRES	\\
2455697.79712	&	-1.73	&	1.00	&	0.188	&	HIRES	\\
2455698.79705	&	-4.56	&	1.05	&	0.189	&	HIRES	\\
2455698.79928	&	-2.28	&	1.06	&	0.188	&	HIRES	\\
2455698.80132	&	-5.33	&	1.05	&	0.188	&	HIRES	\\
2455699.80424	&	-6.51	&	1.08	&	0.188	&	HIRES	\\
2455699.80579	&	-7.72	&	1.02	&	0.188	&	HIRES	\\
2455699.80739	&	-7.16	&	1.08	&	0.189	&	HIRES	\\
2455700.82289	&	-2.14	&	1.14	&	0.189	&	HIRES	\\
2455700.82433	&	-6.63	&	1.07	&	0.189	&	HIRES	\\
2455700.82579	&	-6.54	&	1.06	&	0.188	&	HIRES	\\
2455703.77619	&	-1.53	&	1.00	&	0.188	&	HIRES	\\
2455703.77773	&	-3.48	&	1.12	&	0.186	&	HIRES	\\
2455703.77928	&	-1.41	&	1.07	&	0.188	&	HIRES	\\
2455704.74733	&	0.39	&	1.04	&	0.190	&	HIRES	\\
2455704.74910	&	0.56	&	0.96	&	0.190	&	HIRES	\\
2455704.75095	&	-1.10	&	1.06	&	0.190	&	HIRES	\\
2455705.74877	&	-1.64	&	1.03	&	0.191	&	HIRES	\\
2455705.75020	&	-1.57	&	1.05	&	0.191	&	HIRES	\\
2455705.75159	&	-5.51	&	1.04	&	0.189	&	HIRES	\\
2455706.80618	&	-3.89	&	1.06	&	0.191	&	HIRES	\\
2455706.80795	&	-1.37	&	1.03	&	0.191	&	HIRES	\\
2455706.80980	&	-2.37	&	1.02	&	0.191	&	HIRES	\\
2455707.79801	&	-4.43	&	1.06	&	0.191	&	HIRES	\\
2455707.79981	&	-0.90	&	1.15	&	0.193	&	HIRES	\\
2455707.80171	&	-3.11	&	1.12	&	0.192	&	HIRES	\\
2455723.74929	&	-0.12	&	1.05	&	0.187	&	HIRES	\\
2455723.75085	&	-0.10	&	1.11	&	0.187	&	HIRES	\\
2455723.75251	&	1.37	&	1.06	&	0.186	&	HIRES	\\
2455723.78197	&	0.69	&	1.12	&	0.186	&	HIRES	\\
2455723.78400	&	1.57	&	1.01	&	0.185	&	HIRES	\\
2455723.78603	&	1.23	&	1.01	&	0.186	&	HIRES	\\
2455728.75255	&	-3.79	&	1.03	&	0.186	&	HIRES	\\
2455728.75426	&	-4.85	&	1.06	&	0.185	&	HIRES	\\
2455728.75600	&	-2.98	&	1.05	&	0.187	&	HIRES	\\
2455731.78572	&	1.48	&	1.29	&	0.190	&	HIRES	\\
2455731.79484	&	0.07	&	2.09	&	0.189	&	HIRES	\\
2455731.80488	&	0.11	&	1.45	&	0.190	&	HIRES	\\
2455733.75776	&	0.45	&	1.00	&	0.189	&	HIRES	\\
2455733.75936	&	1.98	&	1.01	&	0.189	&	HIRES	\\
2455733.76089	&	-1.18	&	1.03	&	0.189	&	HIRES	\\
2455734.78198	&	-4.87	&	0.98	&	0.189	&	HIRES	\\
2455734.78334	&	-1.21	&	0.93	&	0.190	&	HIRES	\\
2455734.78472	&	-2.74	&	0.95	&	0.189	&	HIRES	\\
2455735.78813	&	-3.85	&	0.98	&	0.189	&	HIRES	\\
2455735.78964	&	-1.00	&	0.93	&	0.190	&	HIRES	\\
2455735.79122	&	-3.43	&	0.95	&	0.189	&	HIRES	\\
2455738.75121	&	-4.95	&	1.03	&	0.188	&	HIRES	\\
2455738.75330	&	-4.74	&	0.98	&	0.188	&	HIRES	\\
2455738.75517	&	-4.54	&	1.01	&	0.187	&	HIRES	\\
2455751.74468	&	1.65	&	1.12	&	0.196	&	HIRES	\\
2455751.74641	&	4.26	&	1.16	&	0.197	&	HIRES	\\
2455751.74821	&	3.97	&	1.12	&	0.197	&	HIRES	\\
2455752.73976	&	0.74	&	1.13	&	0.198	&	HIRES	\\
2455752.74124	&	2.22	&	1.08	&	0.196	&	HIRES	\\
2455752.74268	&	0.87	&	1.01	&	0.197	&	HIRES	\\
2455759.74526	&	-2.74	&	1.07	&	0.188	&	HIRES	\\
2455759.74697	&	-1.05	&	1.10	&	0.189	&	HIRES	\\
2455759.74858	&	0.05	&	1.03	&	0.189	&	HIRES	\\
2455760.73759	&	0.11	&	1.13	&	0.192	&	HIRES	\\
2455760.73903	&	-1.66	&	1.03	&	0.191	&	HIRES	\\
2455760.74049	&	-1.28	&	1.14	&	0.191	&	HIRES	\\
2455761.74212	&	-0.07	&	1.10	&	0.190	&	HIRES	\\
2455761.74376	&	1.15	&	1.00	&	0.190	&	HIRES	\\
2455761.74538	&	0.57	&	0.99	&	0.190	&	HIRES	\\
2455762.75038	&	0.67	&	1.17	&	0.189	&	HIRES	\\
2455762.75337	&	-1.25	&	1.18	&	0.187	&	HIRES	\\
2455762.75657	&	-2.94	&	1.19	&	0.189	&	HIRES	\\
2455763.74679	&	-3.35	&	1.13	&	0.191	&	HIRES	\\
2455763.74890	&	-2.96	&	1.16	&	0.191	&	HIRES	\\
2455763.75093	&	-2.88	&	1.05	&	0.191	&	HIRES	\\
2455768.73430	&	-0.36	&	1.10	&	0.188	&	HIRES	\\
2455768.73580	&	-0.77	&	1.08	&	0.188	&	HIRES	\\
2455768.73731	&	0.72	&	1.04	&	0.189	&	HIRES	\\
2455770.74530	&	3.42	&	1.14	&	0.181	&	HIRES	\\
2455770.74780	&	2.18	&	1.29	&	0.165	&	HIRES	\\
2455770.75053	&	3.71	&	1.25	&	0.176	&	HIRES	\\
2455871.11872	&	-5.26	&	1.43	&	0.171	&	HIRES	\\
2455871.12140	&	-3.44	&	1.65	&	0.175	&	HIRES	\\
2455871.12849	&	-6.51	&	1.34	&	0.183	&	HIRES	\\
2455871.13181	&	-5.67	&	1.32	&	0.182	&	HIRES	\\
2455878.14211	&	-4.16	&	1.07	&	0.193	&	HIRES	\\
2455878.14357	&	-4.95	&	1.08	&	0.193	&	HIRES	\\
2455878.14502	&	-6.84	&	1.14	&	0.192	&	HIRES	\\
2455879.09619	&	-7.62	&	1.28	&	0.192	&	HIRES	\\
2455879.09802	&	-10.82	&	1.16	&	0.192	&	HIRES	\\
2455879.09994	&	-5.77	&	1.18	&	0.193	&	HIRES	\\
2455880.15001	&	-9.08	&	1.31	&	0.191	&	HIRES	\\
2455880.15163	&	-9.47	&	1.09	&	0.191	&	HIRES	\\
2455880.15329	&	-10.05	&	1.11	&	0.190	&	HIRES	\\
2455882.15346	&	-3.26	&	1.16	&	0.190	&	HIRES	\\
2455882.15503	&	-3.65	&	1.07	&	0.191	&	HIRES	\\
2455882.15653	&	-5.83	&	1.02	&	0.190	&	HIRES	\\
2455902.04304	&	-1.87	&	1.11	&	0.194	&	HIRES	\\
2455902.04441	&	-1.57	&	1.09	&	0.194	&	HIRES	\\
2455902.04575	&	3.27	&	1.07	&	0.194	&	HIRES	\\
2455903.04232	&	4.72	&	1.14	&	0.194	&	HIRES	\\
2455903.04371	&	2.04	&	1.14	&	0.193	&	HIRES	\\
2455903.04512	&	4.56	&	1.14	&	0.193	&	HIRES	\\
2455904.13245	&	4.19	&	0.98	&	0.195	&	HIRES	\\
2455904.13378	&	2.99	&	1.13	&	0.195	&	HIRES	\\
2455904.13516	&	6.68	&	1.11	&	0.195	&	HIRES	\\
2455905.06473	&	3.01	&	0.96	&	0.195	&	HIRES	\\
2455905.06608	&	3.18	&	0.99	&	0.195	&	HIRES	\\
2455905.06744	&	4.21	&	1.01	&	0.195	&	HIRES	\\
2455929.14502	&	-5.96	&	1.09	&	0.198	&	HIRES	\\
2455929.14641	&	-5.44	&	1.09	&	0.199	&	HIRES	\\
2455929.14785	&	-5.42	&	1.05	&	0.199	&	HIRES	\\
2455932.04704	&	-1.49	&	1.00	&	0.195	&	HIRES	\\
2455932.04849	&	-2.34	&	1.10	&	0.196	&	HIRES	\\
2455932.04996	&	-0.71	&	1.22	&	0.196	&	HIRES	\\
2455945.09612	&	0.13	&	1.35	&	0.205	&	HIRES	\\
2455945.09810	&	-0.98	&	1.36	&	0.206	&	HIRES	\\
2455945.10157	&	-2.54	&	1.29	&	0.205	&	HIRES	\\
2455961.02147	&	7.45	&	1.14	&	0.205	&	HIRES	\\
2455961.02299	&	5.28	&	1.10	&	0.205	&	HIRES	\\
2455961.02457	&	6.50	&	1.20	&	0.205	&	HIRES	\\
2455967.94297	&	-1.71	&	1.18	&	0.196	&	HIRES	\\
2455967.94462	&	2.10	&	1.25	&	0.196	&	HIRES	\\
2455967.94622	&	-2.46	&	1.09	&	0.197	&	HIRES	\\
2455972.95532	&	-1.31	&	1.08	&	0.201	&	HIRES	\\
2455972.95665	&	-0.59	&	1.08	&	0.201	&	HIRES	\\
2455972.95800	&	-0.61	&	1.08	&	0.202	&	HIRES	\\
2455990.90275	&	4.87	&	1.29	&	0.202	&	HIRES	\\
2455990.90556	&	6.72	&	1.18	&	0.204	&	HIRES	\\
2455990.90757	&	5.99	&	1.33	&	0.203	&	HIRES	\\
2455991.90116	&	1.80	&	1.28	&	0.203	&	HIRES	\\
2455991.90343	&	2.35	&	1.18	&	0.203	&	HIRES	\\
2455991.90517	&	2.38	&	1.23	&	0.203	&	HIRES	\\
2455997.00273	&	-2.23	&	1.29	&	0.199	&	HIRES	\\
2455997.00695	&	-0.54	&	1.22	&	0.201	&	HIRES	\\
2455997.01041	&	-1.06	&	1.37	&	0.199	&	HIRES	\\
2455997.01788	&	-1.79	&	1.19	&	0.201	&	HIRES	\\
2455999.79449	&	2.48	&	1.24	&	0.201	&	HIRES	\\
2455999.79602	&	2.89	&	1.13	&	0.201	&	HIRES	\\
2455999.79758	&	4.72	&	1.16	&	0.201	&	HIRES	\\
2456018.90099	&	6.01	&	1.15	&	0.204	&	HIRES	\\
2456018.90290	&	7.87	&	1.20	&	0.203	&	HIRES	\\
2456018.90485	&	5.15	&	1.21	&	0.205	&	HIRES	\\
2456019.96766	&	0.84	&	1.13	&	0.205	&	HIRES	\\
2456019.96910	&	2.62	&	1.08	&	0.205	&	HIRES	\\
2456019.97054	&	1.55	&	1.08	&	0.204	&	HIRES	\\
2456027.79727	&	3.05	&	1.11	&	0.207	&	HIRES	\\
2456027.79864	&	2.47	&	1.20	&	0.208	&	HIRES	\\
2456027.80011	&	1.29	&	1.23	&	0.208	&	HIRES	\\
2456102.74793	&	2.53	&	1.02	&	0.202	&	HIRES	\\
2456102.74956	&	3.87	&	0.95	&	0.203	&	HIRES	\\
2456102.75123	&	4.20	&	1.05	&	0.203	&	HIRES	\\
2456111.74251	&	3.43	&	1.14	&	0.209	&	HIRES	\\
2456111.74406	&	5.72	&	1.11	&	0.208	&	HIRES	\\
2456111.74552	&	4.02	&	1.09	&	0.208	&	HIRES	\\
2456145.73228	&	-0.95	&	1.40	&	0.202	&	HIRES	\\
2456145.73411	&	0.80	&	1.28	&	0.204	&	HIRES	\\
2456145.73585	&	0.98	&	1.26	&	0.204	&	HIRES	\\
2456266.10022	&	1.33	&	1.07	&	0.207	&	HIRES	\\
2456266.10160	&	2.65	&	1.13	&	0.206	&	HIRES	\\
2456266.10299	&	4.43	&	1.19	&	0.207	&	HIRES	\\
2456446.77085	&	4.06	&	1.00	&	0.216	&	HIRES	\\
2456446.77291	&	1.58	&	1.10	&	0.214	&	HIRES	\\
2456446.77516	&	0.65	&	1.10	&	0.214	&	HIRES	\\
2456476.74406	&	-4.64	&	1.15	&	0.213	&	HIRES	\\
2456476.74687	&	-1.94	&	1.17	&	0.213	&	HIRES	\\
2456476.74831	&	-7.62	&	1.22	&	0.213	&	HIRES	\\
2456512.72912	&	10.80	&	1.30	&	0.204	&	HIRES	\\
2456512.73156	&	6.50	&	1.25	&	0.207	&	HIRES	\\
2456512.73392	&	7.27	&	1.21	&	0.208	&	HIRES	\\
2456614.14982	&	5.84	&	1.03	&	0.211	&	HIRES	\\
2456614.15125	&	2.41	&	1.17	&	0.212	&	HIRES	\\
2456614.15266	&	3.00	&	1.15	&	0.212	&	HIRES	\\
2456615.14957	&	7.98	&	1.08	&	0.211	&	HIRES	\\
2456615.15207	&	6.65	&	0.99	&	0.212	&	HIRES	\\
2456615.15449	&	6.13	&	1.17	&	0.213	&	HIRES	\\
2456637.13423	&	4.87	&	1.16	&	0.209	&	HIRES	\\
2456637.13570	&	6.79	&	1.10	&	0.209	&	HIRES	\\
2456637.13715	&	7.09	&	1.11	&	0.210	&	HIRES	\\
2456638.07869	&	3.75	&	1.27	&	0.211	&	HIRES	\\
2456638.08040	&	4.31	&	1.09	&	0.211	&	HIRES	\\
2456638.08211	&	4.71	&	1.25	&	0.210	&	HIRES	\\
2456674.92728	&	-0.86	&	1.27	&	0.204	&	HIRES	\\
2456674.92885	&	1.69	&	1.27	&	0.204	&	HIRES	\\
2456674.93036	&	-1.91	&	1.34	&	0.204	&	HIRES	\\
2456709.96423	&	2.63	&	1.07	&	0.201	&	HIRES	\\
2456709.96672	&	1.90	&	1.04	&	0.201	&	HIRES	\\
2456827.74934	&	-0.79	&	1.03	&	0.197	&	HIRES	\\
2456827.75090	&	-2.41	&	0.98	&	0.198	&	HIRES	\\
2456827.75255	&	-0.29	&	0.94	&	0.195	&	HIRES	\\
2456828.74615	&	-1.49	&	1.06	&	0.197	&	HIRES	\\
2456828.74765	&	2.36	&	1.03	&	0.197	&	HIRES	\\
2456828.74913	&	-2.06	&	1.05	&	0.198	&	HIRES	\\
2456853.73555	&	4.31	&	1.18	&	0.206	&	HIRES	\\
2456853.73804	&	2.47	&	1.21	&	0.207	&	HIRES	\\
2456853.74075	&	0.50	&	1.12	&	0.206	&	HIRES	\\
2457057.96194	&	-7.20	&	1.19	&	0.189	&	HIRES	\\
2457057.96401	&	-3.01	&	1.19	&	0.188	&	HIRES	\\
2457057.96601	&	-4.70	&	1.30	&	0.188	&	HIRES	\\
2457065.12138	&	-5.86	&	1.15	&	0.201	&	HIRES	\\
2457065.12465	&	-2.66	&	1.15	&	0.201	&	HIRES	\\
2457065.12776	&	-1.43	&	1.19	&	0.201	&	HIRES	\\
2457200.75193	&	1.73	&	0.97	&	0.198	&	HIRES	\\
2457200.75340	&	2.26	&	0.91	&	0.197	&	HIRES	\\
2457200.75485	&	2.57	&	1.05	&	0.197	&	HIRES	\\
2457207.74781	&	-7.13	&	1.11	&	0.200	&	HIRES	\\
2457207.75066	&	-7.82	&	1.10	&	0.199	&	HIRES	\\
2457207.75490	&	-4.32	&	1.19	&	0.199	&	HIRES	\\
2457217.74039	&	-3.42	&	1.16	&	0.202	&	HIRES	\\
2457217.74176	&	-4.54	&	1.14	&	0.202	&	HIRES	\\
2457217.74313	&	-5.81	&	1.14	&	0.202	&	HIRES	\\
2457327.15033	&	-3.21	&	1.23	&	0.187	&	HIRES	\\
2457327.15170	&	-5.15	&	1.22	&	0.186	&	HIRES	\\
2457327.15306	&	-3.38	&	1.38	&	0.187	&	HIRES	\\
2457353.16711	&	-3.69	&	1.23	&	0.182	&	HIRES	\\
2457354.16286	&	-2.23	&	1.17	&	0.182	&	HIRES	\\
2457354.16447	&	-1.41	&	1.11	&	0.182	&	HIRES	\\
2457354.16605	&	-1.11	&	1.19	&	0.183	&	HIRES	\\
2457356.15387	&	2.92	&	0.97	&	0.182	&	HIRES	\\
2457356.15524	&	3.75	&	0.98	&	0.181	&	HIRES	\\
2457356.15661	&	2.45	&	1.09	&	0.182	&	HIRES	\\
2457380.17974	&	-3.92	&	1.08	&	0.182	&	HIRES	\\
2457380.18132	&	-8.65	&	1.08	&	0.182	&	HIRES	\\
2457380.18281	&	-6.97	&	1.16	&	0.182	&	HIRES	\\
2457385.04837	&	1.03	&	1.15	&	0.180	&	HIRES	\\
2457570.74393	&	0.31	&	1.29	&	0.174	&	HIRES	\\
2457570.74597	&	-2.98	&	1.21	&	0.177	&	HIRES	\\
2457570.74834	&	2.67	&	1.30	&	0.157	&	HIRES	\\
2457583.73747	&	2.53	&	1.08	&	0.184	&	HIRES	\\
2457583.73882	&	9.12	&	1.06	&	0.185	&	HIRES	\\
2457583.74017	&	6.47	&	1.00	&	0.185	&	HIRES	\\
2457804.88875	&	-3.71	&	1.26	&	0.164	&	HIRES	\\
2457934.74857	&	1.55	&	1.14	&	0.180	&	HIRES	\\
2457934.75004	&	0.38	&	1.08	&	0.180	&	HIRES	\\
2457934.75160	&	0.89	&	1.17	&	0.181	&	HIRES	\\
2458066.14695	&	2.97	&	1.19	&	0.175	&	HIRES	\\
2458066.14833	&	4.69	&	1.19	&	0.174	&	HIRES	\\
2458066.14973	&	-0.02	&	1.15	&	0.173	&	HIRES	\\
2458092.16580	&	-4.86	&	1.17	&	0.170	&	HIRES	\\
2458092.16732	&	-3.54	&	1.13	&	0.170	&	HIRES	\\
2458092.16885	&	-11.97	&	1.21	&	0.171	&	HIRES	\\
2458300.74887	&	-3.23	&	1.09	&	0.175	&	HIRES	\\
2458300.75058	&	-3.91	&	1.07	&	0.174	&	HIRES	\\
2458300.75236	&	-1.21	&	1.11	&	0.174	&	HIRES	\\
2458491.05154	&	-6.64	&	1.17	&	0.178	&	HIRES	\\
2458491.05370	&	-4.95	&	1.12	&	0.178	&	HIRES	\\
2458491.05587	&	-5.03	&	1.18	&	0.178	&	HIRES	\\
2458559.90422	&	4.21	&	1.07	&	0.174	&	HIRES	\\
2458559.90624	&	4.41	&	1.03	&	0.175	&	HIRES	\\
2458559.90814	&	3.03	&	1.16	&	0.174	&	HIRES	\\
2456706.08667	&	2.47	&	4.61	&	0.211	&	APF	\\
2456740.81948	&	11.48	&	2.98	&	0.231	&	APF	\\
2456740.91461	&	9.57	&	3.24	&	0.229	&	APF	\\
2457358.89845	&	1.85	&	2.30	&	0.193	&	APF	\\
2457365.08319	&	4.12	&	5.91	&	0.190	&	APF	\\
2457413.91782	&	3.08	&	2.85	&	0.178	&	APF	\\
2457413.92554	&	1.55	&	3.07	&	0.198	&	APF	\\
2457413.99115	&	3.77	&	2.83	&	0.186	&	APF	\\
2457413.99800	&	2.89	&	2.90	&	0.190	&	APF	\\
2457415.81666	&	-0.78	&	2.22	&	0.195	&	APF	\\
2457415.82540	&	-0.80	&	2.35	&	0.189	&	APF	\\
2457424.92619	&	1.37	&	2.19	&	0.193	&	APF	\\
2457426.92493	&	-2.90	&	2.24	&	0.193	&	APF	\\
2457429.93499	&	-4.41	&	1.93	&	0.197	&	APF	\\
2457432.94526	&	2.11	&	2.17	&	0.193	&	APF	\\
2457439.90444	&	3.39	&	2.30	&	0.194	&	APF	\\
2457441.85908	&	4.74	&	2.48	&	0.190	&	APF	\\
2457441.87113	&	7.04	&	2.71	&	0.189	&	APF	\\
2457443.84947	&	-0.85	&	2.13	&	0.189	&	APF	\\
2457449.90310	&	0.33	&	2.21	&	0.199	&	APF	\\
2457465.84189	&	-4.24	&	1.89	&	0.196	&	APF	\\
2457466.88033	&	-4.62	&	2.25	&	0.192	&	APF	\\
2457471.84744	&	-0.34	&	2.00	&	0.188	&	APF	\\
2457473.83469	&	-2.69	&	2.17	&	0.195	&	APF	\\
2457478.73398	&	3.78	&	2.66	&	0.196	&	APF	\\
2457478.74556	&	-0.43	&	2.62	&	0.197	&	APF	\\
2457480.79848	&	3.85	&	2.09	&	0.200	&	APF	\\
2457482.79413	&	-0.46	&	2.15	&	0.200	&	APF	\\
2457483.71088	&	-4.09	&	2.58	&	0.192	&	APF	\\
2457483.72290	&	-4.30	&	2.71	&	0.194	&	APF	\\
2457495.70788	&	2.97	&	2.03	&	0.194	&	APF	\\
2457498.71218	&	6.17	&	2.86	&	0.199	&	APF	\\
2457498.71757	&	-6.80	&	5.97	&	0.178	&	APF	\\
2457505.71334	&	5.14	&	5.26	&	0.189	&	APF	\\
2457505.74010	&	3.57	&	4.84	&	0.175	&	APF	\\
2457507.66284	&	-4.64	&	3.36	&	0.187	&	APF	\\
2457507.66960	&	1.18	&	3.17	&	0.204	&	APF	\\
2457525.83402	&	1.22	&	2.07	&	0.196	&	APF	\\
2457531.69942	&	-7.76	&	4.47	&	0.207	&	APF	\\
2457531.70551	&	-3.16	&	4.51	&	0.183	&	APF	\\
2457533.70945	&	2.62	&	3.07	&	0.198	&	APF	\\
2457533.72027	&	3.26	&	2.73	&	0.204	&	APF	\\
2457537.74298	&	5.97	&	2.20	&	0.206	&	APF	\\
2457549.73929	&	-4.60	&	2.19	&	0.191	&	APF	\\
2457556.70171	&	-6.42	&	3.08	&	0.193	&	APF	\\
2457558.69282	&	-9.95	&	4.02	&	0.197	&	APF	\\
2457558.70112	&	-7.19	&	3.11	&	0.193	&	APF	\\
2457560.69441	&	-2.29	&	2.20	&	0.195	&	APF	\\
2457564.70048	&	2.70	&	1.90	&	0.192	&	APF	\\
2457566.70372	&	1.04	&	2.23	&	0.190	&	APF	\\
2457569.70090	&	-4.47	&	2.02	&	0.191	&	APF	\\
2457570.69525	&	-1.80	&	2.03	&	0.191	&	APF	\\
2457571.72850	&	2.54	&	2.22	&	0.189	&	APF	\\
2457573.72488	&	7.78	&	2.12	&	0.193	&	APF	\\
2457575.71902	&	0.05	&	2.15	&	0.203	&	APF	\\
2457578.70378	&	-2.38	&	2.51	&	0.197	&	APF	\\
2457682.99277	&	-7.71	&	2.45	&	0.181	&	APF	\\
2457683.00154	&	-4.05	&	3.19	&	0.182	&	APF	\\
2457685.02415	&	-6.37	&	2.12	&	0.187	&	APF	\\
2457687.99764	&	7.84	&	4.21	&	0.185	&	APF	\\
2457696.98856	&	0.05	&	2.04	&	0.188	&	APF	\\
2457701.00691	&	-1.45	&	2.24	&	0.188	&	APF	\\
2457701.95454	&	-4.37	&	2.39	&	0.184	&	APF	\\
2457702.94619	&	-0.51	&	2.33	&	0.185	&	APF	\\
2457703.96759	&	1.97	&	2.51	&	0.183	&	APF	\\
2457705.92135	&	3.22	&	2.17	&	0.189	&	APF	\\
2457717.95347	&	-2.48	&	2.35	&	0.194	&	APF	\\
2457729.07556	&	-7.80	&	7.01	&	0.149	&	APF	\\
2457729.07912	&	-4.88	&	7.78	&	0.217	&	APF	\\
2457744.06691	&	10.15	&	3.36	&	0.199	&	APF	\\
2457750.02613	&	-3.12	&	2.08	&	0.199	&	APF	\\
2457752.00579	&	2.47	&	2.13	&	0.196	&	APF	\\
2457780.99273	&	-0.97	&	2.97	&	0.187	&	APF	\\
2457780.99853	&	6.97	&	3.03	&	0.191	&	APF	\\
2457783.80157	&	3.98	&	2.53	&	0.192	&	APF	\\
2457783.80983	&	5.57	&	2.51	&	0.197	&	APF	\\
2457814.88178	&	-2.35	&	2.03	&	0.194	&	APF	\\
2457815.86276	&	-5.81	&	1.86	&	0.190	&	APF	\\
2457821.83780	&	0.78	&	2.23	&	0.192	&	APF	\\
2457824.87312	&	-2.79	&	2.22	&	0.186	&	APF	\\
2457826.86766	&	-2.87	&	2.11	&	0.193	&	APF	\\
2457838.79279	&	0.42	&	3.03	&	0.201	&	APF	\\
2457838.79932	&	2.29	&	2.97	&	0.179	&	APF	\\
2457845.80502	&	-3.73	&	2.08	&	0.185	&	APF	\\
2457847.73850	&	1.26	&	3.17	&	0.195	&	APF	\\
2457847.74365	&	-3.37	&	3.08	&	0.190	&	APF	\\
2457848.72333	&	3.14	&	3.90	&	0.186	&	APF	\\
2457853.71207	&	-6.12	&	3.79	&	0.201	&	APF	\\
2457853.71688	&	6.61	&	4.10	&	0.221	&	APF	\\
2457858.70077	&	2.71	&	3.19	&	0.194	&	APF	\\
2457858.70547	&	0.41	&	3.45	&	0.174	&	APF	\\
2457865.66066	&	-3.99	&	1.99	&	0.184	&	APF	\\
2457871.66264	&	-5.46	&	3.85	&	0.197	&	APF	\\
2457871.66814	&	2.83	&	4.13	&	0.183	&	APF	\\
2457872.66458	&	-0.01	&	2.73	&	0.184	&	APF	\\
2457872.67105	&	-3.81	&	2.96	&	0.175	&	APF	\\
2457873.66335	&	-4.34	&	2.37	&	0.189	&	APF	\\
2457873.67062	&	-2.98	&	2.42	&	0.228	&	APF	\\
2457875.69608	&	-0.51	&	2.70	&	0.182	&	APF	\\
2457875.70287	&	1.36	&	2.51	&	0.185	&	APF	\\
2457877.74144	&	-2.28	&	2.12	&	0.183	&	APF	\\
2457881.67345	&	-5.77	&	4.40	&	0.183	&	APF	\\
2457881.67663	&	-4.71	&	7.35	&	0.197	&	APF	\\
2457882.68701	&	-7.50	&	2.37	&	0.186	&	APF	\\
2457882.69762	&	-5.96	&	2.20	&	0.191	&	APF	\\
2457891.67715	&	-3.86	&	3.71	&	0.185	&	APF	\\
2457891.68183	&	-3.29	&	3.85	&	0.182	&	APF	\\
2457893.68362	&	-3.37	&	1.95	&	0.185	&	APF	\\
2457894.68698	&	0.70	&	2.08	&	0.188	&	APF	\\
2457896.68752	&	3.64	&	2.13	&	0.180	&	APF	\\
2457897.68631	&	-0.66	&	1.93	&	0.187	&	APF	\\
2457901.68811	&	-2.68	&	2.18	&	0.188	&	APF	\\
2457903.68981	&	-0.36	&	3.06	&	0.171	&	APF	\\
2457903.69598	&	-7.71	&	2.91	&	0.181	&	APF	\\
2457907.69012	&	-0.42	&	2.39	&	0.178	&	APF	\\
2457907.70354	&	-4.86	&	2.02	&	0.188	&	APF	\\
2457909.69117	&	-9.13	&	2.26	&	0.183	&	APF	\\
2457909.69893	&	-3.52	&	2.35	&	0.190	&	APF	\\
2457911.69431	&	-6.51	&	2.01	&	0.185	&	APF	\\
2457917.69998	&	2.49	&	3.44	&	0.191	&	APF	\\
2457922.72007	&	-1.35	&	2.52	&	0.190	&	APF	\\
2457924.73568	&	0.57	&	2.47	&	0.190	&	APF	\\
2457927.73350	&	2.87	&	2.99	&	0.192	&	APF	\\
2457927.74168	&	2.53	&	3.10	&	0.183	&	APF	\\
2457931.68841	&	-0.42	&	2.90	&	0.184	&	APF	\\
2457931.69470	&	1.79	&	3.04	&	0.185	&	APF	\\
2457937.70692	&	-4.82	&	2.10	&	0.190	&	APF	\\
2457940.71264	&	-2.07	&	3.08	&	0.194	&	APF	\\
2457941.69348	&	0.91	&	2.61	&	0.191	&	APF	\\
2457941.70392	&	-0.62	&	2.71	&	0.197	&	APF	\\
2457954.67884	&	4.82	&	2.59	&	0.189	&	APF	\\
2457954.68693	&	6.10	&	2.82	&	0.186	&	APF	\\
2458038.02263	&	-3.53	&	2.36	&	0.197	&	APF	\\
2458040.03343	&	1.40	&	2.58	&	0.186	&	APF	\\
2458048.01070	&	0.15	&	4.70	&	0.214	&	APF	\\
2458048.01669	&	2.10	&	4.38	&	0.173	&	APF	\\
2458052.98067	&	-7.86	&	2.96	&	0.174	&	APF	\\
2458053.98772	&	-1.31	&	2.22	&	0.181	&	APF	\\
2458078.93461	&	-2.23	&	2.41	&	0.183	&	APF	\\
2458087.90282	&	-1.04	&	2.08	&	0.183	&	APF	\\
2458088.87592	&	-5.87	&	2.72	&	0.188	&	APF	\\
2458107.04257	&	-0.96	&	2.00	&	0.183	&	APF	\\
2458109.96478	&	-0.78	&	3.34	&	0.187	&	APF	\\
2458109.97234	&	-6.39	&	3.33	&	0.193	&	APF	\\
2458110.05121	&	-6.14	&	2.16	&	0.182	&	APF	\\
2458114.02748	&	2.43	&	2.14	&	0.184	&	APF	\\
2458115.89529	&	-0.52	&	2.49	&	0.185	&	APF	\\
2458115.90906	&	1.23	&	2.78	&	0.192	&	APF	\\
2458116.02756	&	-0.90	&	2.45	&	0.189	&	APF	\\
2458116.03929	&	3.84	&	2.51	&	0.184	&	APF	\\
2458120.02246	&	-5.53	&	2.16	&	0.181	&	APF	\\
2458129.89089	&	-5.45	&	2.15	&	0.179	&	APF	\\
2458129.96495	&	-4.82	&	2.37	&	0.192	&	APF	\\
2458131.09664	&	0.05	&	2.12	&	0.183	&	APF	\\
2458131.90044	&	1.54	&	2.89	&	0.172	&	APF	\\
2458131.90651	&	-3.65	&	3.06	&	0.175	&	APF	\\
2458150.83039	&	-6.34	&	2.48	&	0.182	&	APF	\\
2458152.86679	&	2.23	&	2.24	&	0.185	&	APF	\\
2458152.90169	&	-1.15	&	2.11	&	0.178	&	APF	\\
2458156.86649	&	-5.58	&	2.54	&	0.169	&	APF	\\
2458156.87446	&	-0.17	&	2.41	&	0.180	&	APF	\\
2458159.95013	&	-2.65	&	2.20	&	0.176	&	APF	\\
2458160.84784	&	-1.54	&	4.52	&	0.175	&	APF	\\
2458160.85335	&	2.74	&	4.23	&	0.207	&	APF	\\
2458162.87064	&	0.52	&	3.22	&	0.187	&	APF	\\
2458162.87551	&	3.38	&	3.46	&	0.171	&	APF	\\
2458165.81219	&	-1.24	&	2.57	&	0.185	&	APF	\\
2458165.81922	&	-2.78	&	3.18	&	0.179	&	APF	\\
2458166.86879	&	0.98	&	2.37	&	0.186	&	APF	\\
2458184.83593	&	-4.51	&	3.03	&	0.196	&	APF	\\
2458196.79082	&	1.63	&	3.69	&	0.180	&	APF	\\
2458196.79617	&	-3.97	&	4.23	&	0.167	&	APF	\\
2458204.74462	&	-6.58	&	3.61	&	0.188	&	APF	\\
2458204.75047	&	-5.71	&	3.60	&	0.184	&	APF	\\
2458207.70259	&	-5.58	&	2.18	&	0.188	&	APF	\\
2458210.74238	&	0.00	&	2.33	&	0.191	&	APF	\\
2458230.65682	&	-0.38	&	2.11	&	0.181	&	APF	\\
2458240.91508	&	-8.36	&	3.15	&	0.191	&	APF	\\
2458241.86856	&	-2.98	&	2.46	&	0.198	&	APF	\\
2458244.72811	&	-7.37	&	1.92	&	0.191	&	APF	\\
2458256.71660	&	2.09	&	2.51	&	0.175	&	APF	\\
2458256.72485	&	-0.12	&	2.14	&	0.181	&	APF	\\
2458267.73448	&	-0.31	&	2.10	&	0.181	&	APF	\\
2458270.75182	&	-8.09	&	4.18	&	0.178	&	APF	\\
2458270.75758	&	-1.59	&	3.96	&	0.174	&	APF	\\
2458275.72805	&	-0.22	&	2.07	&	0.190	&	APF	\\
2458279.71544	&	1.56	&	3.82	&	0.187	&	APF	\\
2458279.72691	&	-7.28	&	3.06	&	0.200	&	APF	\\
2458280.73390	&	-5.13	&	2.12	&	0.190	&	APF	\\
2458285.71796	&	-1.36	&	1.95	&	0.186	&	APF	\\
2458286.70079	&	-3.26	&	3.30	&	0.187	&	APF	\\
2458286.70744	&	-5.14	&	2.60	&	0.186	&	APF	\\
2458291.69772	&	-6.86	&	2.59	&	0.178	&	APF	\\
2458291.70530	&	-5.31	&	2.81	&	0.179	&	APF	\\
2458294.70314	&	-3.49	&	2.59	&	0.178	&	APF	\\
2458294.71282	&	0.59	&	2.60	&	0.181	&	APF	\\
2458299.69745	&	-7.97	&	2.48	&	0.172	&	APF	\\
2458299.70775	&	-4.63	&	2.62	&	0.181	&	APF	\\
2458304.71798	&	0.28	&	2.22	&	0.184	&	APF	\\
2458307.71508	&	-2.80	&	2.49	&	0.185	&	APF	\\
2458308.71779	&	-5.77	&	2.27	&	0.179	&	APF	\\
2458311.71712	&	-0.31	&	2.27	&	0.196	&	APF	\\
2458314.71113	&	4.61	&	2.56	&	0.178	&	APF	\\
2458318.69355	&	-1.95	&	2.67	&	0.176	&	APF	\\
2458406.01821	&	-0.14	&	3.04	&	0.194	&	APF	\\
2458411.02707	&	-0.93	&	2.26	&	0.183	&	APF	\\
2458415.02222	&	-4.51	&	2.28	&	0.192	&	APF	\\
2458471.09030	&	-4.89	&	2.12	&	0.189	&	APF	\\
2458476.05287	&	-2.30	&	2.57	&	0.183	&	APF	\\
2458476.06808	&	-6.66	&	3.01	&	0.379	&	APF	\\
2458480.98473	&	1.43	&	4.27	&	0.183	&	APF	\\
2458480.98958	&	-20.58	&	3.96	&	0.171	&	APF	\\
2458487.99980	&	-5.97	&	2.19	&	0.185	&	APF	\\
2458508.86464	&	-1.51	&	2.15	&	0.194	&	APF	\\
\enddata
\tablecomments{
%\\ The full table is available in machine-readable form.
} 
\end{deluxetable}

==> planet_TSM_table_v2.csv <==
Name,Rstar,Teff,Jmag,Rplanet,Mplanet,Teq,Period,TSM
GJ 1214 b,0.22,3026.0,9.75,2.8470650359289924,6.261511291159582,576.0897103377764,1.58040456,630.0394184289714
LP 791-18 c,0.17,2960.0,11.559000000000001,2.309036997643199,5.956442527666514,343.22187801002207,4.989963,153.24729218620502
K2-25 b,0.29,3180.0,11.302999999999999,3.429928744071936,11.67183410344639,478.3812567028951,3.484552,138.1351858762132
TOI-270 c,0.38,3386.0,9.099,2.4211261722860726,6.456305290080479,463.2133994532156,5.660172,136.6759494500113
HD 97658 b,0.74,5175.0,6.202999999999999,2.353872667500348,9.53529638247652,738.6823042840257,9.4909,135.71221128740754
TOI-1130 b,0.69,4250.0,9.055,3.654107093357683,12.998181628101182,812.0014601111693,4.066499,126.62801856096364
GJ 9827 d,0.6,4340.0,7.984,2.017605143571727,4.039787234042553,685.4787082012986,6.2014698,125.38670078514876
G 9-40 b,0.31,3348.0,10.058,2.0288140610360146,4.780422241984295,458.0462084296445,5.746007,103.76630555888342
TOI-270 d,0.38,3386.0,9.099,2.1296943182146006,5.1915112889537065,371.70647447359687,11.38014,92.83268596215444
K2-36 c,0.72,4916.0,10.033999999999999,3.1945414773219007,7.799872440865794,865.4751517506247,5.340888,87.93012164269987
K2-28 b,0.29,3214.0,11.695,2.320245915107486,6.0056811113872275,570.4418054431136,2.260455,82.73039568162768
HD 3167 c,0.87,5528.0,7.547999999999999,2.85827395339328,8.561127950257225,579.3941787439633,29.83832,82.66585448167947
Wolf 503 b,0.69,4716.0,8.324,2.0288140610360146,4.780422241984295,790.4122250365965,6.00118,80.32041005697693
K2-55 b,0.63,4456.0,11.23,3.822240855321994,14.03121002548522,913.3245394649578,2.849258,66.52931053894447
K2-136 c,0.66,4499.0,9.096,2.9143185407147167,8.848453494092686,511.9261110372213,17.307137,63.807696298394944
TOI-125 c,0.85,5320.0,9.466000000000001,2.7573936962146934,6.630209417948675,828.8620464221929,9.15059,59.37771230723727
HD 15337 c,0.86,5125.0,7.553,2.38749941989321,8.111358789360027,643.5122663101015,17.1784,57.66417846027349
GJ 143 b,0.69,4640.0,6.081,2.6116777691789577,22.70036225454911,424.65036119480084,35.61253,54.45895144875867
K2-3 b,0.56,3896.0,9.421,2.17452998807175,5.378678946268962,506.901005682266,10.05449,51.638979394562526
Kepler-445 c,0.21,3157.0,13.542,2.465961842143222,6.660874307857942,391.34169528483,4.871229,50.04438079654039
K2-233 d,0.74,4950.0,8.968,2.64530452157182,7.505214106079843,525.3816514550518,24.3662,48.71754198910356
K2-266 d,0.7,4285.0,9.611,2.925527458179004,8.899609956978086,537.282917117207,14.697,47.23440887822618
K2-198 d,0.76,5212.9,9.741,2.443544007214647,6.558261360606781,832.1161375712337,7.4500177,46.22091132487993
K2-199 c,0.68,4648.0,10.277000000000001,2.779811531143268,8.16545779704165,714.9994464058578,7.374694,45.83142573901788
K2-284 b,0.61,4140.0,10.868,2.779811531143268,8.16545779704165,713.7299337428852,4.795069,43.306165260422674
K2-222 b,1.09,6058.0,8.423,2.38749941989321,6.304606812804097,876.2818318149547,15.387063,42.12817040542661
K2-182 b,0.8,5165.0,10.408,2.7573936962146934,8.053828236179468,968.4135208780631,4.736837,41.78157547328601
K2-117 b,0.51,3778.0,11.447000000000001,2.0288140610360146,4.780422241984295,946.2142856286366,1.2916,41.77530199957117
K2-155 c,0.58,4258.0,10.274000000000001,2.60046885171467,7.29024721104729,508.33199637368216,13.85,41.125779472679184
HIP 116454 b,0.72,5089.0,8.604,2.465961842143222,12.713728509968696,737.5822709192637,9.1205,40.854657034134576
K2-275 b,0.73,4812.0,10.364,2.2417834928574742,5.664527293856052,991.129526088598,3.280961,40.04165234813023
LTT 1445 A b,0.28,3337.0,7.294,1.3786968481073467,2.1994750322245844,436.3320806167423,5.35882,37.70975359986966
K2-146 b,0.33,3385.0,12.183,2.051231895964589,5.772032743525787,582.8270528789229,2.6446,37.48325426468598
TRAPPIST-1 b,0.12,2559.0,11.354000000000001,1.087264994035875,0.8486413780404104,405.48728504136926,1.51087081,37.39056798235862
K2-229 c,0.79,5315.0,9.517999999999999,2.0288140610360146,4.780422241984295,821.34762495017,8.32727,36.74034861343531
K2-105 b,0.91,5464.0,10.540999999999999,3.3738841567504987,11.349473721089058,890.7343774380766,8.267704,36.315345142214575
K2-178 b,0.89,5525.0,10.786,3.5532268361790966,12.394055223384193,879.1014220951328,8.747818,35.80340346960194
K2-18 b,0.41,3457.0,9.763,2.365081584964636,8.921858981870532,282.32449147209417,32.939623,35.552802148404936
LHS 3844 b,0.19,3036.0,10.046,1.300234425857335,2.243836781446057,809.0153025838937,0.46292913,35.155117499973656
KOI-142 b,0.88,5471.0,11.882,3.7774051854648443,8.581766744228869,801.6824245803722,10.95416,34.982512530769796
K2-110 b,0.71,4950.0,10.184,2.555633181857521,7.077859233375458,627.5126895574648,13.86387,34.523070777245344
K2-138 e,0.86,5378.0,10.755999999999998,3.2954217345004873,10.904434365945667,860.5999071177108,8.26144,34.50994159967333
K2-285 c,0.79,4975.0,10.477,3.530809001250522,15.679205684918891,742.7050654399027,7.138048,34.32976186555353
Kepler-210 b,0.65,4559.0,11.992,2.9367363756432914,8.964475329136672,990.6600333627213,2.453234,33.88269217790231
K2-165 d,0.8,5185.0,10.055,2.64530452157182,7.505214106079843,682.2756409713238,14.101361,32.81359385686706
K2-37 c,0.85,5413.0,10.692,2.746184778750406,7.99825091794937,940.8751035372114,6.42904,31.38328042755894
K2-212 b,0.65,4272.0,10.629000000000001,2.5220064294646587,6.92026876910104,592.6884377137947,9.79551,31.15482511336792
K2-275 c,0.73,4812.0,10.364,2.3426637500360608,6.104658406545753,723.8186651308403,8.438756,30.964390242355385
K2-21 c,0.65,4222.06,10.251,2.4883796770717965,6.764142334589832,501.7213143724674,15.50192,30.84487447915228
K2-124 b,0.39,3570.0,12.838,2.903109623250429,8.790676133336918,485.5968274037417,6.413651,30.783969660549833
K2-146 c,0.33,3385.0,12.183,2.1857389055360374,7.4947429566265455,507.52820627595173,4.00498,30.414478811539762
K2-62 b,0.73,4880.0,10.374,2.140903235678888,5.238047174620201,797.1243122413093,6.67202,30.19339960687118
Kepler-210 c,0.65,4559.0,11.992,3.6204803409648205,12.795491394502319,669.8084337487984,7.972513,30.072911742669014
K2-138 d,0.86,5378.0,10.755999999999998,2.656513439036107,7.559357233272973,991.3886906874197,5.40478,30.040572853340237
K2-174 b,0.68,4455.0,10.231,2.60046885171467,7.29024721104729,498.9881742659627,19.562307,29.95677866007156
K2-242 b,0.37,3459.0,12.620999999999999,2.544424264393233,7.025166769099882,456.4164730338938,6.51389,29.92814361824025
Kepler-96 b,1.02,5690.0,9.26,2.6677223565003945,8.581766744228869,781.9221678852662,16.2385,29.923909380197113
K2-53 b,0.81,5263.0,10.306,2.60046885171467,7.29024721104729,729.5183201486088,12.20772,29.818709749974364
Kepler-1627 b,0.84,5445.0,11.69,3.687733845750545,13.202181761474117,911.2726401242779,7.20283653,28.835848088430254
K2-58 b,0.86,5413.0,10.765,2.678931273964682,7.668123744832,920.0418160142655,7.05254,28.068308271739838
K2-133 d,0.46,3655.0,11.084000000000001,2.0063962261074395,4.690971925275856,436.8031298859325,11.02454,27.616416309744267
CoRoT-24 b,0.86,4950.0,13.595,3.698942763214833,5.721177829485913,935.2630399836157,5.1134,27.346026213176277
K2-95 b,0.42,3548.0,13.312000000000001,3.8782854426434312,14.382753888403357,420.22027012915555,10.134016,26.907022856965565
K2-26 b,0.52,3785.0,11.35,2.6677223565003945,7.613660513581038,424.28080158313014,14.5665,26.895835508217047
HD 219134 c,0.78,4699.0,3.9810000000000003,1.5132038576787952,4.360808878919263,783.0139812970934,6.76458,26.740583400415836
K2-179 b,0.77,5015.0,11.138,2.510797512000371,6.868063664674607,906.2620968818762,5.172191,26.69826826431072
TOI-125 d,0.85,5320.0,9.466000000000001,2.925527458179004,13.600511073539009,638.9018896429222,19.98,26.647937331683135
K2-117 c,0.51,3778.0,11.447000000000001,2.0624408134288763,4.915899325405521,586.4592643966167,5.444017,26.45141878628382
K2-9 b,0.31,3390.0,12.450999999999999,2.252992410321762,5.712759993635707,301.6707548552402,18.4498,26.01674734343455
K2-43 c,0.54,3840.6,12.422,2.4211261722860726,6.456305290080479,821.2572512665104,2.198884,25.975856501395388
K2-90 b,0.62,4484.0,11.168,2.60046885171467,7.29024721104729,549.4133313017403,13.733314,25.77142879651483
K2-201 c,0.88,5507.0,10.652999999999999,3.2842128170361997,10.841456602648442,632.2094933035388,22.779878,25.276205496293294
WASP-47 d,1.14,5552.0,10.613,3.5756446711076717,13.10149722952274,974.4369005691246,9.03077,25.252019871139066
GJ 357 b,0.34,3505.0,7.337000000000001,1.2217720036073234,1.8403122018179687,526.7042463411918,3.93072,25.17406146551225
Kepler-472 b,0.78,4996.0,12.062999999999999,3.216959312250476,10.466751312392505,969.9930355635234,4.17625551,25.102338340268975
Kepler-11 c,1.06,5663.0,12.548,2.869482870857567,2.8605889147429564,859.3715390216387,13.0241,25.011207776097223
K2-158 b,0.95,5503.0,10.432,2.64530452157182,7.505214106079843,868.3061291110981,10.06049,24.89427955857256
K2-138 f,0.86,5378.0,10.755999999999998,2.8134382835361302,8.33408657501734,744.562622093582,12.75759,24.309076940123767
K2-241 b,0.75,5262.0,10.442,2.544424264393233,7.025166769099882,555.0349591793781,26.8199,24.161268313146604
K2-180 b,0.72,5358.0,11.145999999999999,2.309036997643199,5.956442527666514,798.8124599838007,8.867209,24.048917166197995
K2-37 d,0.85,5413.0,10.692,2.734975861286119,7.942832165712539,724.491166760998,14.09189,24.037556608415947
K2-285 d,0.79,4975.0,10.477,2.477170759607509,6.499893700721496,621.1655284132881,10.45582,23.91799189067238
Kepler-1655 b,1.03,6148.0,10.065,2.208156740464612,4.99967373654519,937.3617330736195,11.8728787,23.636913612257135
K2-270 c,0.77,4877.0,11.968,2.947945293107579,9.022719445754493,925.5359338456409,4.400028,22.921477579333246
K2-189 c,0.87,5519.0,11.038,2.499588594536084,6.816021446908229,951.7851511595967,6.679195,22.865728589422172
L 98-59 c,0.31,3367.0,7.933,1.3450700957144845,2.376954121834351,502.1400011646304,3.690621,22.666302724508675
K2-159 b,0.83,5425.0,10.462,2.264201327786049,5.761160961276581,748.6992999887874,12.42205,22.656682829911023
TRAPPIST-1 f,0.12,2559.0,11.354000000000001,1.0424293241787257,0.6801844752833252,221.89489722324166,9.20669,22.499002704341045
K2-62 c,0.73,4880.0,10.374,2.140903235678888,5.238047174620201,593.3127334236034,16.1966,22.473443824256158
Kepler-314 c,0.95,5378.0,11.242,2.903109623250429,8.790676133336918,999.0011187690949,5.960392,22.258544376805748
LHS 1140 c,0.21,3216.0,9.612,1.2778165909287604,1.8085278805430467,434.4473528138544,3.777931,22.225125704211724
K2-163 b,0.76,4937.0,11.31,2.465961842143222,6.660874307857942,812.5418076403257,6.673117,22.17462677458387
K2-266 e,0.7,4285.0,9.611,2.734975861286119,14.29976614158729,489.09360923281514,19.482,21.86439353479342
L 98-59 d,0.31,3367.0,7.933,1.5692484450002324,3.0890884365331885,396.36532335265207,7.45086,21.861620175527047
Kepler-125 b,0.51,3810.0,12.484000000000002,2.365081584964636,6.204300939691,647.8754095922444,4.164389,21.65741599490587
K2-197 b,0.93,5667.0,10.880999999999998,2.555633181857521,7.077859233375458,928.1122973844504,8.357881,21.589283707192312
GJ 9827 c,0.6,4340.0,7.984,1.2441898385358983,0.839106081657934,818.1235331152932,3.6480957,21.588614257000525
K2-71 b,0.43,4006.0,12.597999999999999,2.1521121531431753,5.284753924070332,535.6888782831676,6.98541,21.142464908150146
K2-187 d,0.92,5484.0,11.687000000000001,3.172123642393327,10.219970012634924,945.1450684377293,7.14921,20.527378324296034
K2-286 b,0.62,3926.0,10.127,2.0960675658217385,5.052931516833331,354.46909032048126,27.359,20.289782083568408
Kepler-463 b,0.9,5661.0,11.65,3.048825550286165,9.553880789072375,911.1395165361381,8.98101683,19.976883705071728
K2-154 c,0.63,4097.0,11.219000000000001,2.073649730893164,4.961404307749391,602.5807663243027,7.95486,19.922586256930238
Kepler-26 b,0.51,3914.0,13.408,2.779811531143268,5.120454157389892,462.60087866986305,12.28,19.879874793995747
EPIC 220674823 c,0.98,5617.0,10.77,2.734975861286119,7.942832165712539,811.6680434065192,13.339079,19.54435636239966
K2-69 b,0.49,4127.0,12.607999999999999,2.320245915107486,6.0056811113872275,572.9439389756784,7.06599,19.11479835588475
Kepler-454 b,1.05,5701.0,10.357000000000001,2.353872667500348,6.356864254984348,942.359496206789,10.57,19.043814537358177
K2-172 c,0.87,5569.0,11.097999999999999,3.2057503947861887,10.404828767795777,585.4574018837798,29.62682,18.906926738120784
Kepler-568 b,0.53,3768.0,11.804,2.264201327786049,5.761160961276581,469.18886137895635,11.02347475,18.768995787732877
K2-251 b,0.49,3717.0,12.341,2.353872667500348,6.154396637546991,476.1943376018903,9.30075,18.304819571606874
K2-193 b,0.98,5817.0,11.934000000000001,3.9455389474291556,14.809323121906125,806.8812274916188,14.786889,18.304219919558832
K2-206 b,0.76,5043.0,11.439,2.7910204486075556,8.221509655427012,597.930203772049,18.294549,18.062204745921655
TRAPPIST-1 c,0.12,2559.0,11.354000000000001,1.053638241643013,1.3794395433316036,346.55300014549806,2.4218233,17.891402029807555
K2-195 b,0.99,5713.0,11.248,3.127287972536176,9.97561837853082,788.536344557774,15.852975,17.77154120092921
K2-224 c,0.84,5620.0,11.352,2.409917254821785,6.405574151111958,834.3196239541934,10.09489,17.743209763777347
Kepler-960 b,0.72,4755.0,12.272,2.2866191627146235,5.858466700394662,993.0306101823611,3.12686223,17.575397778290476
EPIC 249893012 d,1.71,5430.0,10.216000000000001,3.9455389474291556,10.180518104357434,729.89418792667,35.747,17.45125956077876
K2-17 b,0.66,4320.0,11.075999999999999,2.2305745753931867,5.616463113900312,490.5187297458752,17.96753,17.352618769845012
K2-70 b,0.93,5622.0,11.355,2.891900705786142,8.733054717031399,783.8866765787103,13.97896,17.213980475404302
Kepler-543 b,0.67,4671.0,11.731,2.499588594536084,6.816021446908229,581.4726379000682,13.89961966,17.118444617716225
K2-220 b,1.02,5660.0,10.582,2.38749941989321,6.304606812804097,829.4788968552851,13.683256,16.849490954404633
Kepler-734 b,0.78,5326.0,13.107000000000001,3.564435753643384,12.460595128237385,911.1401509884691,6.10485286,16.65863980885131
K2-152 b,0.61,4044.0,10.956,2.2866191627146235,5.858466700394662,367.6129345299213,32.6479,16.61646487184531
Kepler-221 c,0.82,5243.0,12.413,2.925527458179004,8.906386619119461,942.3975299183129,5.690586,16.600738035394965
K2-12 b,1.01,5800.0,10.982999999999999,2.3314548325717737,6.0550864846699675,992.3728118763644,8.28212,16.573061717932646
Kepler-102 e,0.76,4909.0,9.984,2.2193656579288996,8.899609956978086,604.2727566839303,16.1457,16.570339680954305
K2-183 c,0.97,5519.0,11.485,2.869482870857567,8.618280443029414,858.4434001843936,10.792635,16.15728757651105
Kepler-29 b,0.93,5701.0,14.130999999999998,3.351466321821924,4.5101951889113945,872.5082336937297,10.3384,16.08136273285081
K2-217 b,1.33,5967.0,11.009,3.5756446711076717,12.527281666065617,966.5808296931035,14.074524,16.03803237925566
Kepler-11 f,1.06,5663.0,12.548,2.4883796770717965,1.9070592764953043,562.2155469305519,46.6888,16.00614824973124
K2-8 b,0.74,4870.0,12.829,3.5756446711076717,12.527281666065617,690.3690286073703,10.35239,16.004202974892685
Kepler-732 b,0.46,3631.0,12.595999999999998,2.17452998807175,5.378678946268962,451.7391783091078,9.46781405,15.805296431595183
Kepler-304 b,0.69,4731.0,13.243,2.85827395339328,8.561127950257225,959.4416133276886,3.295709,15.801958120548639
K2-80 d,0.87,5441.0,10.874,2.555633181857521,7.077859233375458,580.1362648387055,28.867253,15.470170947555236
K2-264 b,0.47,3660.0,13.047,2.2305745753931867,5.616463113900312,539.7862111865833,5.840002,15.19229455878887
K2-268 c,0.78,5068.0,12.158,2.690140191428969,7.722746725955132,754.07634556265,9.326841,14.804339261758493
K2-125 b,0.4,3654.47,12.609000000000002,2.17452998807175,5.378678946268962,320.35763037638935,21.750264,14.734847359487349
K2-123 b,0.59,4035.0,11.907,2.7573936962146934,8.053828236179468,367.9870861103682,30.951524,14.636340234221638
Kepler-20 c,0.96,5495.0,11.252,3.048825550286165,12.7518696954986,842.6429044360042,10.85409089,14.6128501717403
Kepler-954 b,0.76,4990.0,11.409,2.320245915107486,6.0056811113872275,605.1441786899848,16.78176602,14.577445513225692
K2-274 b,0.74,5065.0,11.507,2.196947823000325,5.473284237364959,644.0177787118805,14.129714,14.569867838471938
Kepler-518 b,0.88,5842.0,11.472000000000001,2.107276483286026,5.098953187984645,931.1337036122638,8.51203588,14.339704734238236
K2-231 b,0.95,5695.0,11.294,2.499588594536084,6.816021446908229,795.2487135874703,13.841901,14.240996806979988
K2-219 d,1.19,5753.0,10.849,2.5780510167860955,7.183730021465288,965.1039308030296,11.137278,14.07390615885386
Kepler-676 b,0.49,3701.0,13.474,3.037616632821878,9.49424589740141,441.18810587179627,11.59822172,14.021033151111041
K2-186 b,0.98,5784.0,11.142000000000001,3.172123642393327,10.219970012634924,568.0890301967748,41.474219,13.97574346801149
K2-218 b,1.01,5757.0,11.562999999999999,2.566842099321808,7.130713721692147,962.1725913550132,8.679885,13.940702627005065
Kepler-80 c,0.68,4540.0,12.954,2.734975861286119,6.741454542410901,641.3883680226303,9.52355,13.823566502534858
Kepler-80 b,0.68,4540.0,12.954,2.6677223565003945,6.928982037932938,709.0815205431494,7.05246,13.798782241416689
Kepler-26 c,0.51,3914.0,13.408,2.7237669438218313,6.201121080737232,413.009964338305,17.2559,13.786999837264554
Kepler-130 c,1.13,5884.0,10.81,2.903109623250429,8.790676133336918,714.7846964629782,27.50868,13.7339782237511
Kepler-29 c,0.93,5701.0,14.130999999999998,3.138496890000465,4.001646048512646,802.4724110766127,13.2884,13.68991081187109
Kepler-533 b,0.72,4758.0,12.335,3.3850930742147862,11.413648248951484,474.6099495632033,28.51120525,13.588426630486996
Kepler-155 b,0.62,4508.0,12.533,2.0848586483574514,5.007081797813721,723.201136021053,5.931194,13.574719069567498
Kepler-532 b,0.79,5192.0,12.014000000000001,2.566842099321808,7.130713721692147,693.4553246148406,12.92491623,13.342546777585673
K2-248 b,0.92,5528.0,12.079,2.566842099321808,7.130713721692147,966.9337545366751,7.17256,13.313599733960844
Kepler-79 c,1.3,6174.0,12.913,3.7213605981434075,6.03902104223513,784.8575838295371,27.4029,13.263338275367216
TRAPPIST-1 g,0.12,2559.0,11.354000000000001,1.1321006638930244,1.3412983578016975,201.2546849710844,12.35294,13.254963917788553
K2-254 c,0.67,4629.0,11.985999999999999,2.1857389055360374,5.425896689481929,601.3081533913427,12.11839,13.22150167814135
Kepler-103 b,1.44,5845.0,11.193,3.3738841567504987,9.85313959522574,946.0946612347485,15.9654,13.141212622720502
Kepler-120 b,0.53,4096.0,13.019,2.1521121531431753,5.284753924070332,613.0415337082633,6.312501,13.119523434090889
Kepler-621 b,0.68,4521.0,13.152999999999999,2.297828080178911,5.907370975994919,983.2163618521622,2.62811375,13.08577936360141
K2-225 b,1.7,5742.0,10.362,3.4859733313933727,11.997902889386024,986.0719630906758,15.87209,13.052315894502764
K2-247 c,0.69,4667.0,12.38,2.1857389055360374,5.425896689481929,753.6993650686533,6.49424,13.03266599378286
Kepler-531 b,0.75,4893.0,11.772,2.779811531143268,8.16545779704165,490.38841020173845,29.88485741,12.98055190940172
K2-80 b,0.87,5441.0,10.874,2.0063962261074395,4.690971925275856,665.9549157511289,19.0918,12.965926831039523
Kepler-1642 b,0.84,5355.0,12.613,3.1945414773219007,10.343057596752194,750.2911172822593,12.2057513,12.87827969938757
K2-5 c,0.57,3930.0,12.449000000000002,2.264201327786049,5.761160961276581,500.1804206146224,10.93241,12.853519441690958
K2-264 c,0.47,3660.0,13.047,2.6677223565003945,7.613660513581038,360.1563541564127,19.660302,12.791860424687309
K2-57 b,0.62,4434.0,12.35,2.0960675658217385,5.052931516833331,616.3047015940102,9.0063,12.673439406905915
K2-4 b,0.57,4014.73,12.367,2.0960675658217385,5.052931516833331,523.2627638625114,10.003417,12.631429729995837
EPIC 249893012 c,1.71,5430.0,10.216000000000001,3.6653160108219707,14.671642700503876,949.5100583791348,15.624,12.629112976761002
K2-207 b,0.93,5522.0,11.78,2.60046885171467,7.29024721104729,799.0811786303498,12.48749,12.567465080609212
K2-183 d,0.97,5519.0,11.485,2.85827395339328,8.561127950257225,670.6564468676903,22.631964,12.558771887890032
Kepler-221 d,0.82,5243.0,12.413,2.734975861286119,7.942832165712539,776.0693264992585,10.04156,12.524716103476797
K2-10 b,0.98,5620.0,11.059000000000001,3.8446586902505677,27.00078092304602,724.6015849132104,19.3044,12.48113689977789
K2-272 b,0.81,5419.0,12.485999999999999,2.9143185407147167,8.848453494092686,715.1912204790505,14.453533,12.422408071330173
Kepler-1642 c,0.84,5355.0,12.613,2.656513439036107,7.559357233272973,918.5719381054254,6.6513802,12.405542300294107
Kepler-484 b,0.87,5668.0,11.89,2.275410245250337,5.809729946440362,849.9991592674181,10.04556931,12.207117998054644
K2-8 c,0.74,4870.0,12.829,2.409917254821785,6.405574151111958,875.7141475420327,5.06416,12.155063355091714
K2-120 b,0.67,4349.9,12.0,2.0063962261074395,4.690971925275856,614.6710147127508,9.562742,12.014075902562382
Kepler-461 b,0.91,5634.0,12.253,2.5780510167860955,7.183730021465288,917.2036827705268,8.31378306,11.981673873512094
Kepler-318 c,1.19,5746.0,12.148,3.6765249282862573,13.134036395383134,932.6481086934169,11.815007,11.861734262145157
K2-276 b,0.85,5139.0,12.870999999999999,3.7661962680005567,13.683256013145858,635.7674958242295,18.718269,11.721679217852353
K2-119 b,0.71,4740.0,12.841,2.5332153469289462,6.972636542665684,728.8751868624091,7.727283,11.661804099073636
Kepler-519 b,0.8,5260.0,11.258,2.0960675658217385,5.052931516833331,570.58050806532,24.3078946,11.652506351371205
HD 119130 b,1.09,5725.0,8.73,2.6340956041075323,24.502533270837166,799.2643178583254,16.9841,11.527390666299397
Kepler-1521 b,0.76,5042.0,11.415,2.499588594536084,6.816021446908229,434.2178344518221,47.14840805,11.491192418386166
Kepler-551 b,0.63,4286.0,12.991,2.734975861286119,7.942832165712539,544.4655864010654,12.3764661,11.407340697765955
K2-187 e,0.92,5484.0,11.687000000000001,2.376290502428923,6.254371076463784,762.5830665229317,13.609878,11.377227026639446
Kepler-971 b,0.85,5431.0,11.905,2.1296943182146006,5.1915112889537065,829.5149775576534,9.59070716,11.372458591851078
K2-195 c,0.99,5713.0,11.248,2.5780510167860955,7.183730021465288,647.9879585233937,28.482786,11.361378686301519
Kepler-742 b,0.71,4642.0,13.495999999999999,3.2393771471790505,10.591049889265557,695.0993820032573,8.36086824,11.323630850509586
Kepler-580 b,0.64,4298.0,13.09,2.566842099321808,7.130713721692147,627.493531303482,8.22241966,11.207886766769333
K2-64 b,0.73,5312.0,12.665,2.073649730893164,4.961404307749391,879.5236723207387,6.53044,11.127903787473421
K2-215 b,0.97,5704.0,11.679,2.118485400750313,5.145146536361885,957.1982056044825,8.269648,11.105728576152378
Kepler-319 c,0.9,5526.0,12.630999999999998,2.6340956041075323,7.451231335285694,962.2345596425987,6.941357,11.103821086605686
Kepler-79 e,1.3,6174.0,12.913,3.4859733313933727,4.131961765739826,546.2834078882313,81.0659,11.090654131945863
Kepler-307 c,0.81,5367.0,12.833,2.196947823000325,3.6393047859785392,717.6995173538625,13.0729,11.066833738992697
K2-59 c,0.73,5055.0,12.454,2.297828080178911,5.907370975994919,692.2001059496969,11.2954,11.029460329928042
K2-74 b,0.98,6060.0,11.427,2.309036997643199,5.956442527666514,772.4760373553572,19.5666,11.029315337879197
EPIC 212737443 b,0.67,4684.0,12.824000000000002,2.589259934250383,7.2369079213136205,590.4928059988881,13.603,11.001423465987866
Kepler-478 b,0.8,5210.0,12.57,2.712558026357544,7.832471138978239,697.6686803560423,13.2217576,10.887233348340734
Kepler-261 b,0.79,5098.0,12.127,2.17452998807175,5.378678946268962,736.4536208261437,10.381227,10.842308755877044
Kepler-156 b,0.81,5094.0,12.735,2.297828080178911,5.907370975994919,951.2133376340234,4.973456,10.816237510438452
Kepler-1350 b,0.53,3827.0,13.989,2.5220064294646587,6.92026876910104,642.5353097277961,4.4968604,10.811123675093345
Kepler-235 b,0.55,4255.0,13.952,2.2305745753931867,5.616463113900312,790.9579730097107,3.340222,10.715818052089272
K2-243 c,1.39,6570.0,9.852,2.0063962261074395,4.690971925275856,876.1302332067299,24.94598,10.698830553196359
K2-42 b,0.64,4613.0,12.982000000000001,2.1521121531431753,5.284753924070332,716.3152886907432,6.68796,10.693605844437355
Kepler-304 d,0.69,4731.0,13.243,2.746184778750406,7.99825091794937,669.8936498244392,9.653471,10.473983649125683
Kepler-112 b,0.84,5544.0,12.583,2.365081584964636,6.204300939691,888.6473078654697,8.408878,10.462280311757242
Kepler-11 d,1.06,5663.0,12.548,3.1160790550718893,7.310393893232,714.0144586166166,22.6845,10.413335696732963
K2-6 b,0.96,5850.0,11.44,2.499588594536084,6.816021446908229,634.3321736661957,30.94191,10.40061206714806
Kepler-505 b,0.53,3931.0,12.912,2.60046885171467,7.29024721104729,360.8173784705543,27.52197994,10.374290153222736
Kepler-152 b,0.72,5088.0,12.853,2.7910204486075556,8.221509655427012,591.1202936878428,18.207973,10.374288713264589
Kepler-517 b,0.98,5690.0,11.02,2.6677223565003945,7.613660513581038,497.46971817026645,60.92832271,10.3360081918372
K2-15 b,0.68,5131.0,13.067,2.477170759607509,6.712426547786538,676.2528927998436,11.8104,10.324988311865843
Kepler-127 c,1.36,6106.0,10.536,2.656513439036107,7.559357233272973,767.6877619175038,29.393195,10.293615759602803
Kepler-267 c,0.56,4258.0,13.334000000000001,2.1296943182146006,5.1915112889537065,627.1875177537704,6.87745,10.258629286531752
K2-293 b,0.95,5532.0,11.959000000000001,2.454752924678934,6.609485837469611,793.0356546202174,13.1225,10.212008194586192
K2-256 b,0.78,5219.0,13.35,2.6340956041075323,7.451231335285694,924.3661641927063,5.52011,10.198383943490981
Kepler-949 b,0.86,5403.0,13.062999999999999,2.9143185407147167,8.848453494092686,856.2283967099745,8.6893073,10.114545662104586
Kepler-224 c,0.68,5018.0,14.212,3.1160790550718893,9.914911319601687,828.408368793762,5.925003,10.05942574783877
Kepler-970 b,0.67,4511.0,12.98,2.768602613678981,8.109563926753214,527.8433775059168,16.73652231,9.985040101026014
Kepler-661 b,0.67,4483.0,14.001,3.071243385214739,9.673611413403854,737.2230774917454,6.02930132,9.972713675580842
Kepler-160 c,0.88,5857.0,13.46,3.609271423500534,12.728219699691655,802.3736762187757,13.699087,9.9566275920809
Kepler-126 d,1.36,6239.0,9.616,2.499588594536084,6.816021446908229,524.1055924655458,100.283134,9.918034199765149
Kepler-247 d,0.77,5100.0,13.597000000000001,3.9455389474291556,14.809323121906125,576.6667111268367,20.477912,9.852290221736231
Kepler-221 e,0.82,5243.0,12.413,2.6340956041075323,7.451231335285694,634.8753551765532,18.369917,9.75747140918206
Kepler-691 b,0.5,3715.0,13.405,2.0848586483574514,5.007081797813721,500.700192870949,8.114379,9.671478705378084
K2-59 b,0.73,5055.0,12.454,2.409917254821785,6.405574151111958,565.9090234769568,20.6921,9.593105020474175
Kepler-161 b,0.81,5078.0,12.767000000000001,2.118485400750313,5.145146536361885,948.2256239704695,4.921355,9.559392576888616
Kepler-159 b,0.66,4625.0,13.104000000000001,2.376290502428923,6.254371076463784,632.6305199182593,10.139623,9.549644184123201
Kepler-252 c,0.55,4208.0,13.24,2.1521121531431753,5.284753924070332,531.967920272849,10.848463,9.548605793081125
Kepler-477 b,0.79,5240.0,12.274000000000001,2.073649730893164,4.961404307749391,735.8518838343011,11.11990653,9.51804541760053
K2-259 b,1.13,6059.0,11.425,2.320245915107486,6.0056811113872275,871.0453366764118,15.48043,9.421794435086056
Kepler-304 c,0.69,4731.0,13.243,2.17452998807175,5.378678946268962,815.3685847518046,5.315946,9.412095918446745
Kepler-159 c,0.66,4625.0,13.104000000000001,3.407510909143361,11.542443921879581,387.99740333016854,43.595792,9.357609312961712
K2-177 b,1.21,6063.0,11.009,2.118485400750313,5.145146536361885,920.2600966622631,14.155185,9.3417555396364
Kepler-1321 c,0.53,4094.0,14.832,2.3987083373574976,6.355007915087713,871.5179043046018,2.22649109,9.318602405200298
Kepler-622 b,0.61,4201.0,12.689,2.1296943182146006,5.1915112889537065,501.9431414540895,14.28226676,9.312426071815826
Kepler-158 b,0.62,4623.0,12.722000000000001,2.118485400750313,5.145146536361885,526.7828284821989,16.709184,9.254157330488981
Kepler-479 b,0.81,5247.0,12.237,2.118485400750313,5.145146536361885,719.0781956345363,12.49341307,9.253259250966325
Kepler-993 b,0.54,3843.0,13.587,2.9703631280361535,9.139673189639767,380.87727602000854,22.08557563,9.18978775951651
Kepler-198 b,0.94,5574.0,12.421,2.8246472010004178,8.390611257959122,719.8940836620267,17.790037,9.185904005365904
TOI-270 b,0.38,3386.0,9.099,1.2441898385358983,2.0819090115750276,575.2960602414552,3.36008,9.128253922045314
Kepler-139 b,1.3,5594.0,11.53,2.9367363756432914,8.964475329136672,862.9102718793273,15.771044,9.127648667271838
Kepler-150 c,0.94,5560.0,13.817,3.687733845750545,13.202181761474117,961.9459031888417,7.381998,9.127207246475779
Kepler-509 b,1.2,6060.0,10.793,2.4883796770717965,6.764142334589832,648.974166119643,41.74600392,9.120362204909707
Kepler-113 c,0.69,4725.0,11.886,2.17452998807175,8.699368732946079,683.9814748850525,8.92507,9.11936485943731
Kepler-595 b,0.83,5247.0,13.335,3.8110319378577064,13.961331529159844,574.2138804661157,25.30292332,9.106015732589217
Kepler-942 b,0.75,4861.0,11.472000000000001,2.1296943182146006,5.1915112889537065,422.49444722256914,44.96417488,9.081685587614155
Kepler-979 b,0.83,5310.0,13.257,2.7237669438218313,7.887572174148862,849.8946646617121,8.0880135,9.027871654186622
K2-7 b,0.96,5772.0,11.952,2.6677223565003945,7.613660513581038,640.2014576340285,28.67992,9.024279527581388
Kepler-199 b,0.97,5644.0,12.449000000000002,3.1048701376076013,9.854356928099598,674.2449305212479,23.637604,9.019578100256041
K2-63 c,1.63,6771.0,11.606,3.9007032775720054,14.524373077809669,958.7140123311414,25.4556,9.00855606442159
Kepler-530 b,0.89,5697.0,12.302999999999999,3.0151987978933024,9.375437804534274,547.4126045443842,39.30941904,8.955731121458689
K2-196 b,1.54,6045.0,10.95,3.5980625060362463,12.661094089003802,692.2987381336512,48.324222,8.875584087973488
Kepler-1105 b,0.68,4299.0,13.147,2.0063962261074395,4.690971925275856,787.92391541152,4.42157218,8.81584000723709
Kepler-1009 b,0.57,4027.0,13.192,2.17452998807175,5.378678946268962,508.98989225645823,11.35011917,8.814344043781512
Kepler-170 b,1.03,5679.0,13.142999999999999,3.1945414773219007,10.343057596752194,982.4689834554079,7.930592,8.786805629750258
Kepler-499 b,0.83,5312.0,12.946,2.17452998807175,5.378678946268962,959.1965665525721,5.63252845,8.773683871942689
Kepler-510 b,1.41,5746.0,10.835999999999999,2.465961842143222,6.660874307857942,886.4152428555351,19.55659418,8.742522884322694
Kepler-648 b,0.98,5741.0,12.802999999999999,3.216959312250476,10.466751312392505,749.2783229176937,17.4211749,8.736264718542008
Kepler-107 e,1.45,5854.0,11.392000000000001,2.903109623250429,8.600837336993822,955.9908230834817,14.749143,8.721220369689231
Kepler-955 b,0.84,5350.0,13.269,3.127287972536176,9.97561837853082,705.9085773629994,14.53244172,8.712918536503729
Kepler-127 d,1.36,6106.0,10.536,2.64530452157182,7.505214106079843,648.8145782875908,48.630408,8.652003552109669
Kepler-498 b,0.96,5744.0,13.18,3.0264077153575903,9.434764845651165,915.0547434519555,9.61375356,8.633080815150826
Kepler-104 c,1.35,5711.0,11.558,3.127287972536176,9.97561837853082,817.9122072768939,23.668205,8.594347697266363
K2-48 b,0.73,4899.0,12.43,2.2417834928574742,5.664527293856052,550.4813326375546,20.5065,8.588635519592376
Kepler-1526 b,0.69,4601.0,13.927999999999999,2.4323350897503597,6.507201102588246,881.0060579348367,3.908632,8.581568424512344
Kepler-166 b,0.74,5413.0,13.345999999999998,2.275410245250337,5.809729946440362,836.6831056723839,7.650254,8.494360960948583
Kepler-1442 b,1.44,6394.0,11.215,3.934330029964868,14.737871958882362,580.9449630229094,81.4162941,8.468325839826784
Kepler-156 c,0.81,5094.0,12.735,2.544424264393233,7.025166769099882,646.2222100650205,15.906801,8.38945520032551
Kepler-989 b,0.78,5074.0,12.965,2.208156740464612,5.520841329546007,799.1800021005323,7.96431535,8.370469129416692
Kepler-32 d,0.53,3900.0,13.616,2.7013491088932566,7.777529256970442,379.66820298129846,22.7802,8.293979264992732
Kepler-582 b,0.91,5564.0,13.467,3.6765249282862573,13.134036395383134,699.9975466283954,18.49235668,8.293503504224603
K2-194 b,1.28,5979.0,11.880999999999998,3.6428981758933956,12.930472493720051,671.335208100741,39.721386,8.246243536968734
Kepler-988 b,0.53,4005.0,13.138,2.073649730893164,4.961404307749391,425.3946285267241,17.76080053,8.21205429113966
Kepler-151 b,0.83,5460.0,13.383,3.0600344677504525,9.613669350768392,704.1676272270671,15.228958,8.211445488055556
Kepler-476 b,1.09,5837.0,12.673,3.082452302679027,9.733706808696434,866.8037559394535,14.00640607,8.205189073277577
Kepler-161 c,0.81,5078.0,12.767000000000001,2.051231895964589,4.87056713151312,844.9949445856957,7.06424,8.168809946447453
Kepler-48 c,0.89,5194.0,11.702,2.712558026357544,14.61125249008152,809.4329103065569,9.67395,8.159442395121363
Kepler-1444 b,1.05,5810.0,11.195,2.17452998807175,5.378678946268962,633.7166553231823,33.42035034,8.1123573773724
Kepler-321 c,1.19,5740.0,11.620999999999999,2.320245915107486,6.0056811113872275,910.2535713776979,13.093921,8.111818414680885
Kepler-534 b,0.98,5884.0,12.062999999999999,2.2417834928574742,5.664527293856052,790.6971517666129,15.95994513,8.105602831014322
Kepler-466 b,1.05,5927.0,11.698,2.8470650359289924,8.504132131800338,560.3301309454063,51.07926307,8.076766220518495
Kepler-958 b,0.86,5421.0,12.495,2.0624408134288763,4.915899325405521,823.1657538825517,9.7678805,8.058270914840381
Kepler-760 b,0.85,5322.0,13.707,3.0600344677504525,9.613669350768392,837.9960372357668,8.70419416,8.026086889872548
Kepler-289 d,1.0,5990.0,12.860999999999999,2.678931273964682,4.131961765739826,502.73973686982066,66.0634,8.018287160365695
Kepler-153 b,0.89,5404.0,12.945,2.925527458179004,8.906386619119461,684.3666687077083,18.870227,8.009949873101462
Kepler-687 b,0.73,4841.0,13.842,3.519600083786235,12.195316695694515,543.8618789530475,20.50586978,7.96048894282837
Kepler-248 b,0.83,5190.0,13.911,3.0151987978933024,9.375437804534274,887.3762425682444,6.308205,7.960088183850773
Kepler-716 b,0.78,5099.0,13.67,2.903109623250429,8.790676133336918,733.9535203896447,10.37168453,7.929710791843216
Kepler-307 b,0.81,5367.0,12.833,2.4323350897503597,7.440709610459178,774.0445408739209,10.4208,7.922490803715083
Kepler-169 e,0.76,4997.0,12.729000000000001,2.196947823000325,5.473284237364959,648.1788517108196,13.767102,7.919337790763799
Kepler-559 b,0.95,5630.0,13.429,3.609271423500534,12.728219699691655,732.0206387660986,17.58752333,7.906368478330709
Kepler-104 d,1.35,5711.0,11.558,3.5756446711076717,12.527281666065617,631.0820735018667,51.755394,7.892861774657643
Kepler-563 b,0.77,5066.0,13.357999999999999,3.0936612201433147,9.79395536916032,565.7790956598942,22.18432708,7.86566699453705
Kepler-1524 b,1.25,6179.0,11.622,3.5420179187148095,12.327662090122779,560.0900562339856,70.9674603,7.836449624544255
K2-118 b,0.73,4726.29,12.259,2.544424264393233,7.025166769099882,393.3436241050535,50.92092,7.8279548380108
K2-46 b,1.29,6256.0,11.046,2.051231895964589,4.87056713151312,921.499752186386,19.1541,7.758727898008591
Kepler-623 b,0.86,5443.0,13.729000000000001,3.0151987978933024,9.375437804534274,848.7139459309907,9.07097734,7.711355100539779
Kepler-1011 b,0.88,5416.0,13.832,2.869482870857567,8.618280443029414,992.4476840592944,5.75322197,7.700918649547381
Kepler-660 b,0.71,4779.0,13.672,2.566842099321808,7.130713721692147,692.8495627737059,9.27358194,7.6912455932722805
K2-84 c,0.93,5652.0,11.613,2.0288140610360146,4.780422241984295,624.994014485248,27.86,7.687416486987471
Kepler-632 b,0.84,5322.0,11.994000000000002,2.208156740464612,5.520841329546007,543.5050349211446,30.99660733,7.676078297366217
Kepler-296 d,0.48,3740.0,13.390999999999998,2.0848586483574514,5.007081797813721,363.68432094888954,19.850291,7.671799310510252
Kepler-803 b,1.12,5919.0,12.415,3.788614102929131,13.822005822452775,580.021136595964,50.28638192,7.657513787848934
Kepler-165 b,0.77,5211.0,13.43,2.320245915107486,6.0056811113872275,821.6248170503876,8.180848,7.6022447919790155
LHS 1140 b,0.21,3216.0,9.612,1.7261732895002553,6.979836951972814,232.2528885837943,24.736959,7.589195384570276
Kepler-129 b,1.64,5770.0,10.6,2.365081584964636,6.204300939691,984.3180529816923,15.79186,7.577104006779414
Kepler-79 b,1.3,6174.0,12.913,3.474764413929085,10.902022197298155,992.2445712320396,13.4845,7.561553512031145
Kepler-684 b,0.86,5493.0,14.318,3.3626752392862116,11.285448263088702,945.9966578174165,6.77030201,7.551594006802762
Kepler-192 b,1.01,5479.0,12.892000000000001,2.734975861286119,7.942832165712539,884.9405453728609,9.926746,7.550338503667052
Kepler-482 b,0.72,4871.0,12.173,2.365081584964636,6.204300939691,389.7027859761604,56.35418576,7.542650977875543
Kepler-69 b,0.93,5638.0,12.630999999999998,2.2417834928574742,5.664527293856052,855.0194222010283,13.722341,7.492683359852484
Kepler-162 c,0.96,5816.0,13.040999999999999,3.0264077153575903,9.434764845651165,742.2891146195165,19.446355,7.4660659453632485
Kepler-964 b,0.84,5427.0,12.575999999999999,2.118485400750313,5.145146536361885,728.113956265125,13.5225106,7.452970998531858
Kepler-572 b,0.79,5212.0,13.114,2.5780510167860955,7.183730021465288,637.7999702561536,17.20523483,7.436435258306112
Kepler-967 b,0.8,5178.0,12.991,2.353872667500348,6.154396637546991,694.6584080154673,13.22713379,7.426166946290049
Kepler-184 b,0.87,5788.0,13.1,2.365081584964636,6.204300939691,858.1586731592057,10.687576,7.423087591516046
K2-258 b,1.31,6351.0,12.124,3.0039898804290157,9.316264945587319,907.9417513232333,19.0921,7.409329876235987
Kepler-640 b,0.94,5653.0,12.507,2.555633181857521,7.077859233375458,670.3347323529454,22.24813967,7.218377964529358
Kepler-711 b,0.8,5222.0,13.697000000000001,3.407510909143361,11.542443921879581,577.6943818265307,23.58914398,7.216757813708711
Kepler-701 b,0.84,5343.0,13.655999999999999,2.835856118464705,8.447293172453357,790.7795546106825,10.35533177,7.19187019120071
Kepler-500 b,1.03,5813.0,12.995,2.5780510167860955,7.183730021465288,992.4373841734752,8.5083244,7.190567296610858
Kepler-155 c,0.62,4508.0,12.533,2.2417834928574742,5.664527293856052,347.8927915983822,52.661793,7.176114308366832
K2-263 b,0.85,5368.0,10.216000000000001,2.409917254821785,14.801958417731054,470.40880044597816,50.818947,7.134027349883086
Kepler-900 b,0.73,4836.0,13.375,2.0848586483574514,5.007081797813721,776.0282676783266,6.9913086,7.129957659759205
Kepler-599 b,0.79,5127.0,13.51,2.835856118464705,8.447293172453357,647.4506221434441,15.65562652,7.12028619073483
Kepler-961 b,0.9,5582.0,12.859000000000002,2.544424264393233,7.025166769099882,716.1955465126044,16.87727414,7.113257231028644
Kepler-30 b,0.95,5498.0,13.997,3.9007032775720054,11.442355658971826,608.9808648861224,29.33434,7.1101654844403
Kepler-243 b,0.84,5228.0,13.622,2.454752924678934,6.609485837469611,927.7965178926441,5.715442,7.104930234769949
Kepler-112 c,0.84,5544.0,12.583,2.3987083373574976,6.355007915087713,590.7068433931483,28.574263,7.083365271852711
Kepler-521 b,1.46,6406.0,11.915,3.1833325598576137,10.281437958407475,903.6682559207674,22.20813214,7.04864210085209
Kepler-138 d,0.44,3841.0,10.293,1.2105630861430363,0.6388648576259269,343.8010531682178,23.0881,7.047262219562047
Kepler-20 d,0.96,5495.0,11.252,2.746184778750406,10.069272979895207,438.4001746068341,77.61130017,7.036057406554318
Kepler-324 c,0.84,5194.0,12.783,3.149705807464752,10.097489841972987,450.1199639194879,51.805612,7.014168934780072
Kepler-715 b,1.04,5871.0,13.984000000000002,3.7549873505362696,13.614097390413809,951.1036123982979,10.00652995,6.988881939253268
Kepler-267 d,0.56,4258.0,13.334000000000001,2.275410245250337,5.809729946440362,391.48278681676305,28.464515,6.978623505867699
Kepler-176 c,0.89,5232.0,13.097000000000001,2.60046885171467,7.29024721104729,745.1368024327629,12.759712,6.977160015695938
Kepler-312 c,1.47,6115.0,11.902000000000001,3.149705807464752,10.097489841972987,913.8665355357648,19.747412,6.976773488622786
Kepler-1022 b,0.68,4445.0,13.54,2.365081584964636,6.204300939691,601.341323754493,10.99469878,6.9527836906847345
HD 219134 f,0.78,4699.0,3.9810000000000003,1.3114433433216224,7.3008585968495225,523.1231558717524,22.717,6.946318644182569
Kepler-569 b,0.93,5616.0,12.923,3.160914724929038,10.158653920041326,579.9008676209891,34.18890521,6.943844786768806
Kepler-782 b,1.01,5867.0,11.669,3.2057503947861887,10.404828767795777,376.52741036812773,158.6853308,6.936142313908232
Kepler-232 c,0.97,5847.0,14.179,3.8334497727862815,14.10123211487049,873.6382397099432,11.379349,6.929635749569957
Kepler-721 b,0.78,5075.0,14.187000000000001,2.64530452157182,7.505214106079843,910.3221988527227,5.39202539,6.868783602113068
Kepler-241 b,0.67,4699.0,13.607999999999999,2.3314548325717737,6.0550864846699675,604.8564004628762,12.718092,6.852882936400609
EPIC 212737443 c,0.67,4684.0,12.824000000000002,2.690140191428969,7.722746725955132,349.34025516357855,65.55,6.840092020558234
Kepler-574 b,0.91,5612.0,13.325999999999999,2.38749941989321,6.304606812804097,943.8350941813527,7.65880414,6.807617150375811
Kepler-310 c,0.88,5797.0,13.056,3.3850930742147862,11.413648248951484,494.6122149963628,56.47542,6.801376578294806
Kepler-481 b,1.09,5802.0,12.724,2.499588594536084,6.816021446908229,965.217811320052,10.06082567,6.796056110969048
Kepler-709 b,0.77,5071.0,13.753,2.925527458179004,8.906386619119461,630.3972972700199,16.08524954,6.79444291439718
Kepler-496 b,0.82,5293.0,13.440999999999999,2.320245915107486,6.0056811113872275,836.1438475304006,8.30864937,6.787393766621375
Kepler-106 c,1.04,5858.0,11.752,2.499588594536084,10.488826020724174,862.9727929283935,13.5708,6.786082203056521
Kepler-199 c,0.97,5644.0,12.449000000000002,3.250586064643338,10.653425606836208,476.76316255222696,67.093408,6.76962985224556
Kepler-131 b,1.03,5685.0,10.418,2.409917254821785,16.210003850210086,784.8358922213575,16.092,6.744311981914717
Kepler-1161 b,0.57,4253.0,13.875,2.1296943182146006,5.1915112889537065,548.0148741393391,10.71252541,6.743892184031338
Kepler-200 b,0.94,5678.0,12.870999999999999,2.1296943182146006,5.1915112889537065,938.3993159811375,8.594805,6.7421740393202185
Kepler-614 b,0.81,5268.0,13.195,2.38749941989321,6.304606812804097,695.8484631131586,14.03491514,6.728626497376594
L 168-9 b,0.6,3800.0,7.941,1.389905765571634,4.599191288481175,981.421496857462,1.4015,6.718819323492867
Kepler-260 b,0.86,5250.0,12.9,2.0063962261074395,4.690971925275856,857.1390046175624,8.187399,6.718179425916762
Kepler-600 b,0.81,5279.0,13.387,2.903109623250429,8.790676133336918,586.9261338221149,23.67517607,6.698713529290941
Kepler-146 b,1.21,5948.0,12.739,3.71015168067912,13.33890779548693,705.3781589604201,31.158799,6.688303342125058
Kepler-651 b,0.87,5522.0,12.719000000000001,2.365081584964636,6.204300939691,648.3163858075114,21.38521506,6.683500537998304
Kepler-222 d,0.87,5433.0,13.717,3.687733845750545,13.202181761474117,575.8858926434796,28.081912,6.679453093468718
Kepler-1388 c,0.61,4098.0,14.222000000000001,2.264201327786049,5.761160961276581,673.3029839729677,5.53608151,6.677224094998183
Kepler-178 b,1.07,5676.0,13.28,2.903109623250429,8.790676133336918,970.9529237229882,9.576694,6.671271480492723
Kepler-576 b,0.97,5672.0,13.079,3.2730038995719126,10.778629118774875,621.1142390574049,29.91136794,6.657543708004097
Kepler-283 b,0.57,4351.0,13.927,2.1296943182146006,5.1915112889537065,553.0863571784724,11.008151,6.645248380897059
Kepler-735 b,0.8,5107.0,13.94,2.947945293107579,9.022719445754493,716.1161070666321,11.51516988,6.6257377695384685
Kepler-525 b,1.15,5573.0,12.248,2.6340956041075323,7.451231335285694,782.6970012956778,18.68404933,6.598945059649644
Kepler-171 c,0.84,5642.0,13.585999999999999,2.555633181857521,7.077859233375458,796.4032947501996,11.463462,6.533984192326761
Kepler-980 b,1.06,5935.0,13.022,2.6677223565003945,7.613660513581038,923.8496173169914,11.55102504,6.525711943059447
Kepler-209 c,0.94,5513.0,12.797,3.1048701376076013,9.854356928099598,536.1907164474001,41.749882,6.506921769460683
Kepler-963 b,0.87,5461.0,13.652000000000001,2.656513439036107,7.559357233272973,828.1830054035082,9.97683705,6.461732292704376
Kepler-668 b,0.82,5352.0,13.995999999999999,2.7013491088932566,7.777529256970442,842.3101507034709,8.35390639,6.452897808153731
Kepler-892 b,0.72,4747.0,13.968,2.8134382835361302,8.33408657501734,607.7405495496931,13.7521072,6.449371018899801
Kepler-26 e,0.51,3914.0,13.408,2.409917254821785,6.405574151111958,287.3213709572789,46.827915,6.4311091137457765
Kepler-555 b,1.04,5894.0,13.024000000000001,2.8246472010004178,8.390611257959122,814.1857990222152,16.21775407,6.429331961945601
Kepler-1013 b,0.76,4954.0,12.880999999999998,2.1521121531431753,5.284753924070332,578.3100868455789,18.93054959,6.413771485081088
Kepler-259 b,0.9,5938.0,14.009,2.802229366071843,8.277719311293355,966.3206566590845,8.115317,6.40687953396399
K2-75 c,1.56,5995.0,11.564,2.768602613678981,8.109563926753214,955.0117902405439,18.311,6.3966689967782875
Kepler-512 b,1.3,5997.0,11.617,2.690140191428969,7.722746725955132,705.4594125787888,34.43587975,6.39658601814887
Kepler-513 b,1.06,5849.0,11.845999999999998,2.196947823000325,5.473284237364959,674.2038943682292,28.86235584,6.35917419197191
Kepler-597 b,0.95,5683.0,12.950999999999999,2.365081584964636,6.204300939691,815.3285256085928,13.02365861,6.334916878822753
Kepler-885 b,1.35,6187.0,11.833,2.499588594536084,6.816021446908229,913.6340156935612,18.11472949,6.321051779464993
Kepler-538 b,0.87,5547.0,10.026,2.2193656579288996,10.6000711451864,365.0725810412203,81.73778,6.291127474306399
Kepler-233 b,0.76,5360.0,14.005999999999998,2.4323350897503597,6.507201102588246,811.8944717920749,8.472382,6.288663492265457
Kepler-726 b,0.85,5452.0,13.81,3.261794982107626,10.715952068537318,633.2903823110904,21.80451088,6.285129482440122
Kepler-306 c,0.72,4954.0,14.084000000000001,2.353872667500348,6.154396637546991,782.9935962283586,7.240193,6.246929473438218
Kepler-540 b,1.08,5946.0,11.167,2.712558026357544,7.832471138978239,381.0702532862101,172.7049784,6.22595268490313
Kepler-681 b,0.76,5021.0,13.757,3.082452302679027,9.733706808696434,525.7492706590558,26.39435646,6.214015020972903
Kepler-865 b,0.92,5570.0,13.154000000000002,2.4883796770717965,6.764142334589832,770.0866769725333,14.16399294,6.207419903099106
Kepler-649 b,0.94,5871.0,12.377,2.264201327786049,5.761160961276581,635.0715765947144,29.90722674,6.203146689376402
Kepler-1529 b,0.77,5048.0,13.799000000000001,2.0960675658217385,5.052931516833331,904.4691067221039,5.33905686,6.187207456973794
Kepler-253 d,0.79,5208.0,14.055,3.172123642393327,10.219970012634924,618.9936675368547,18.119869,6.126926805508994
Kepler-978 b,1.09,6002.0,12.363,2.992780962964728,9.257246441177866,580.9715846341588,49.6221509,6.104566623300961
Kepler-1388 b,0.61,4098.0,14.222000000000001,2.589259934250383,7.2369079213136205,516.1968786785912,12.2854603,6.094521035918616
Kepler-749 b,0.75,5009.0,14.169,3.1048701376076013,9.854356928099598,600.8756550636604,17.31716585,6.089394126864472
Kepler-226 c,0.8,5571.0,14.114,2.275410245250337,5.809729946440362,997.556530832735,5.349555,6.0840208532646995
Kepler-698 b,0.91,5612.0,14.255,3.6765249282862573,13.134036395383134,734.610057003329,16.32976218,6.0547802307944885
Kepler-583 b,0.91,5523.0,13.533,2.275410245250337,5.809729946440362,982.3026455695845,6.5100253,6.05056151609951
Kepler-1110 b,0.7,4781.0,14.319,2.656513439036107,7.559357233272973,681.2265845759067,9.69312032,6.038883618909392
Kepler-467 b,1.37,5809.0,11.274000000000001,2.252992410321762,5.712759993635707,794.7972982096636,24.99324193,6.034738070393787
Kepler-242 b,0.85,5020.0,13.821,2.6116777691789577,7.343747681656026,814.8091725793513,8.20395,6.026554074093264
Kepler-545 b,1.07,5882.0,13.074000000000002,2.690140191428969,7.722746725955132,880.196170964006,13.24934059,6.022472647711746
Kepler-192 c,1.01,5479.0,12.892000000000001,2.7910204486075556,8.221509655427012,685.4719989225599,21.2234,6.004743005230958
Kepler-189 c,0.75,5235.0,13.408,2.376290502428923,6.254371076463784,590.5550602606969,20.134866,6.001541175025924
Kepler-577 b,0.73,4984.0,13.437999999999999,2.544424264393233,7.025166769099882,518.2468948144843,25.69578251,5.992567093419379
Kepler-1026 b,0.75,4948.0,12.686,2.208156740464612,5.520841329546007,462.8750641700693,36.5156053,5.962599713924785
Kepler-170 c,1.03,5679.0,13.142999999999999,2.85827395339328,8.561127950257225,767.7647951905495,16.665863,5.942159183057974
Kepler-209 b,0.94,5513.0,12.797,2.264201327786049,5.761160961276581,737.8114063161759,16.087845,5.939292861441937
Kepler-237 c,0.72,4861.0,13.749,2.0848586483574514,5.007081797813721,746.3388619596657,8.103636,5.933708304821064
Kepler-1540 b,0.69,4540.0,12.25,2.4883796770717965,6.764142334589832,272.9585326987025,125.4131177,5.931242254821279
Kepler-195 b,0.78,5329.0,13.530999999999999,2.0288140610360146,4.780422241984295,817.7508798045396,8.307872,5.911562212726165
Kepler-245 b,0.8,5100.0,14.120999999999999,2.566842099321808,7.130713721692147,825.3902915354706,7.49019,5.868860839169914
Kepler-739 b,0.9,5601.0,14.265,3.3178395694290628,11.030840117369877,797.7987006706936,12.53248465,5.855659736427653
Kepler-253 c,0.79,5208.0,14.055,2.64530452157182,7.505214106079843,748.1055538889466,10.281951,5.847666585570371
Kepler-165 c,0.77,5211.0,13.43,2.2305745753931867,5.616463113900312,664.7272063821092,15.31299,5.843315092165257
Kepler-663 b,0.82,5264.0,14.448,2.60046885171467,7.29024721104729,985.161809601509,4.99678284,5.833141958938905
Kepler-567 b,0.79,5148.0,13.267000000000001,2.252992410321762,5.712759993635707,636.9921105068426,16.54297375,5.809289877855213
Kepler-229 d,0.73,5120.0,14.363,3.8446586902505677,14.171397671227462,449.66947955611937,41.194912,5.807889566316552
Kepler-1086 b,0.66,4350.0,13.690999999999999,2.443544007214647,6.558261360606781,486.1235246501013,18.78425728,5.806848709142801
Kepler-1388 d,0.61,4098.0,14.222000000000001,2.85827395339328,8.561127950257225,432.02100163031776,20.9568158,5.800103273494691
Kepler-679 b,0.84,5403.0,14.196,3.0151987978933024,9.375437804534274,754.6085550248318,12.39358604,5.796013906440819
Kepler-802 b,0.9,5507.0,13.595999999999998,3.5420179187148095,12.327662090122779,532.5059316056974,40.0587473,5.790564996134364
Kepler-1661 b,0.76,5100.0,12.729000000000001,3.867076525179143,17.001433449955634,269.43156782317203,175.06,5.779549965592561
Kepler-201 b,1.23,6065.0,12.037,2.454752924678934,6.609485837469611,775.2427217621176,25.672083,5.745040921244108
Kepler-665 b,0.74,4913.0,13.855,2.60046885171467,7.29024721104729,600.8958954956233,16.01310205,5.740615784846841
Kepler-573 b,1.02,5746.0,13.032,2.7910204486075556,8.221509655427012,712.8279733565236,22.18329658,5.74026370861788
Kepler-1001 b,0.88,5491.0,14.109000000000002,3.149705807464752,10.097489841972987,744.0830503853009,14.30511983,5.736705900157029
Kepler-969 b,0.82,5214.0,12.413,2.073649730893164,4.961404307749391,508.3377710851739,34.1731714,5.724482405992543
Kepler-631 b,1.33,6185.0,12.519,2.903109623250429,8.790676133336918,905.108160206645,17.97979059,5.714459961755225
Kepler-149 d,0.95,5381.0,12.694,3.956747864893442,14.880916516812126,334.6417337460233,160.018032,5.713843097622631
Kepler-920 b,0.85,5403.0,14.026,2.4211261722860726,6.456305290080479,936.1901373809513,6.53192704,5.709582979232642
Kepler-133 c,1.43,5736.0,11.68,2.835856118464705,8.447293172453357,732.209633903481,31.517586,5.708320430008351
Kepler-184 d,0.87,5788.0,13.1,2.4883796770717965,6.764142334589832,615.2264440510667,29.022358,5.685172652650111
Kepler-1014 b,0.84,5388.0,13.37,2.38749941989321,6.304606812804097,681.7671222402472,16.57110363,5.655347145185683
Kepler-258 c,0.92,4942.0,13.556,3.609271423500534,12.728219699691655,520.2251705867244,33.653079,5.650887251915497
Kepler-239 b,0.76,4914.0,13.703,2.3314548325717737,6.0550864846699675,670.1214301624855,11.763051,5.648029546881065
Kepler-272 d,0.93,5297.0,13.159,2.252992410321762,5.712759993635707,816.4396955696274,10.937304,5.646786816009824
Kepler-556 b,0.98,5740.0,13.039000000000001,2.2417834928574742,5.664527293856052,861.8777047562749,11.72292176,5.63664640603937
Kepler-462 b,2.04,7070.0,10.982999999999999,3.7661962680005567,13.683256013145858,733.3820126847385,84.6879808,5.600145131677263
Kepler-215 d,1.03,5739.0,12.417,2.38749941989321,6.304606812804097,652.8934834892623,30.864423,5.586626941595094
Kepler-575 b,0.95,5710.0,13.507,2.38749941989321,6.304606812804097,913.9392874006718,9.37891944,5.564830274197255
Kepler-712 b,0.78,5148.0,14.399000000000001,3.407510909143361,11.542443921879581,584.3567355468282,21.02247699,5.557926638074019
Kepler-319 d,0.9,5526.0,12.630999999999998,2.2866191627146235,5.858466700394662,578.3474335610487,31.781925,5.552790826555945
Kepler-990 b,1.08,5948.0,13.362,2.60046885171467,7.29024721104729,983.3019376171687,9.91723428,5.534291963385155
Kepler-626 b,1.05,5813.0,12.780999999999999,2.2866191627146235,5.858466700394662,840.5425714149455,14.48585199,5.533356304040323
Kepler-338 d,1.74,5923.0,11.097999999999999,3.0039898804290157,9.316264945587319,743.058756018823,44.431014,5.51300256143138
Kepler-624 b,1.18,6117.0,12.514000000000001,2.309036997643199,5.956442527666514,922.2813654909243,14.58649607,5.505732514285648
Kepler-1073 b,1.0,5792.0,13.332,2.297828080178911,5.907370975994919,971.1197714256158,8.67888593,5.503527209673964
Kepler-297 b,0.92,5619.0,13.122,2.869482870857567,8.618280443029414,557.8230293938392,38.871826,5.491880042819069
Kepler-143 c,1.36,5848.0,12.59,3.3738841567504987,11.349473721089058,772.8779047585016,27.082511,5.491080640717365
Kepler-836 b,1.04,5895.0,13.539000000000001,2.734975861286119,7.942832165712539,916.8954803658005,11.36112327,5.477069225063323
Kepler-241 c,0.67,4699.0,13.607999999999999,2.566842099321808,7.130713721692147,426.56508542138926,36.065978,5.476588742991589
Kepler-198 c,0.94,5574.0,12.421,2.465961842143222,6.660874307857942,511.9816199780611,49.567416,5.475659707648435
Kepler-218 c,1.06,5502.0,12.732000000000001,3.138496890000465,10.036477940521678,548.4297928353367,44.699576,5.46893865539816
Kepler-224 d,0.68,5018.0,14.212,2.297828080178911,5.907370975994919,668.7495011299403,11.349393,5.465299513068664
Kepler-166 c,0.74,5413.0,13.345999999999998,2.376290502428923,6.254371076463784,508.40515133294804,34.260281,5.460990543493215
Kepler-216 c,1.26,6091.0,12.956,3.037616632821878,9.49424589740141,893.8770332669728,17.406669,5.453622455867044
Kepler-164 c,1.15,5888.0,13.254000000000001,2.734975861286119,7.942832165712539,977.4717517009627,10.945723,5.445071806747074
Kepler-589 b,0.83,5296.0,13.323,2.275410245250337,5.809729946440362,666.4128921747771,16.54964934,5.43526041793949
Kepler-264 b,1.55,6158.0,11.918,3.3290484868933494,11.094267800464436,740.7628964554693,40.806231,5.426096477206862
Kepler-596 b,1.32,6267.0,13.074000000000002,3.4635554964647977,11.867031526346803,867.0045271321457,21.30022655,5.41387006657861
Kepler-1234 b,0.76,4967.0,14.354000000000001,2.8134382835361302,8.33408657501734,677.5094416854602,11.94014029,5.401971737129023
Kepler-110 c,1.15,5960.0,11.919,2.208156740464612,5.520841329546007,692.525781160691,31.719775,5.4017522507246705
Kepler-894 b,0.85,5603.0,14.33,2.779811531143268,8.16545779704165,851.1763465789887,9.803224,5.400788653035885
Kepler-1036 b,0.89,5533.0,12.520999999999999,3.0151987978933024,9.375437804534274,364.8741462602679,122.8808058,5.399199127634723
Kepler-1641 b,1.19,6152.0,13.161,3.1048701376076013,9.854356928099598,840.5602416581846,19.672266,5.382535756263232
Kepler-805 b,1.65,6112.0,11.547,2.891900705786142,8.733054717031399,837.7571074832675,30.8638931,5.349881380574375
Kepler-250 c,0.81,5160.0,14.0,2.275410245250337,5.809729946440362,852.395261416216,7.156804,5.344463811280639
Kepler-437 b,0.68,4551.0,12.564,2.1296943182146006,5.1915112889537065,337.16183516522466,66.65062,5.331980682002772
Kepler-967 c,0.8,5178.0,12.991,3.654107093357683,12.998181628101182,281.528899565782,198.7112502,5.331067621027463
Kepler-995 b,0.8,5206.0,13.565999999999999,2.7013491088932566,7.777529256970442,543.3025680721463,28.26731672,5.330552703948112
Kepler-150 d,0.94,5560.0,13.817,2.7910204486075556,8.221509655427012,805.926450931277,12.56093,5.323376170882499
Kepler-977 b,0.83,5315.0,13.434000000000001,2.6228866866432448,7.3974091252974725,570.2392142246877,26.85328322,5.315814431817433
Kepler-620 b,1.22,6155.0,13.591,3.3178395694290628,11.030840117369877,975.4546251143125,12.91375431,5.314408544894433
Kepler-877 b,0.81,5261.0,13.174000000000001,2.118485400750313,5.145146536361885,634.2721276277787,18.45847097,5.301444721215842
Kepler-263 b,0.79,5265.0,13.994000000000002,2.6677223565003945,7.613660513581038,651.320367411155,16.568087,5.2939376642303655
Kepler-121 c,0.7,5311.0,13.32,2.275410245250337,5.809729946440362,460.96909199853053,41.008011,5.293085125942277
Kepler-235 d,0.55,4255.0,13.952,2.051231895964589,4.87056713151312,435.58644337451364,20.060548,5.292047028649977
Kepler-1140 b,0.73,4850.0,13.946,2.768602613678981,8.109563926753214,517.5407661871658,24.0862707,5.285586515707213
Kepler-229 b,0.73,5120.0,14.363,2.196947823000325,5.473284237364959,847.0497280003569,6.252972,5.285479372788625
Kepler-176 d,0.89,5232.0,13.097000000000001,2.510797512000371,6.868063664674607,589.443655459157,25.751974,5.27318502950491
Kepler-169 f,0.76,4997.0,12.729000000000001,2.5780510167860955,7.183730021465288,350.54379362956143,87.090195,5.27290063093549
Kepler-196 c,0.78,5128.0,12.752,2.2417834928574742,5.664527293856052,445.72096083211534,47.427737,5.25171499617283
Kepler-1034 b,0.8,5198.0,13.719000000000001,2.264201327786049,5.761160961276581,719.3143929120843,12.12400943,5.2285812238992815
Kepler-255 c,0.93,5573.0,14.227,2.992780962964728,9.257246441177866,854.2991312215408,9.946047,5.226332182923174
Kepler-982 b,1.29,6139.0,12.203,2.252992410321762,5.712759993635707,934.5525344674402,15.7738221,5.217560289454885
Kepler-869 b,0.95,5664.0,13.741,3.609271423500534,12.728219699691655,557.0497763426436,40.4287755,5.211319849998854
Kepler-157 c,1.04,5774.0,12.939,2.2417834928574742,5.664527293856052,855.9935015665168,13.5405,5.205124069795436
Kepler-984 b,0.93,5610.0,12.247,2.118485400750313,5.145146536361885,535.5774937346317,43.0342272,5.204093243452285
Kepler-833 b,0.62,4339.0,13.629000000000001,2.017605143571727,4.7356101178632075,477.29309974619537,18.7546998,5.18255996544386
Kepler-240 c,0.74,4985.0,14.113,2.196947823000325,5.473284237364959,760.0436303467783,7.953528,5.178408172635383
Kepler-654 b,1.11,5865.0,12.515999999999998,2.073649730893164,4.961404307749391,883.4658593224535,13.72465129,5.177920320098822
Kepler-123 b,1.26,6089.0,12.982000000000001,2.9367363756432914,8.964475329136672,896.8869881640929,17.232366,5.174597976140503
Kepler-874 b,1.13,6020.0,13.543,3.9455389474291556,14.809323121906125,635.1809890080135,40.0686727,5.1657617134721505
Kepler-913 b,0.61,4687.0,14.360999999999999,2.0624408134288763,4.915899325405521,626.1843673678159,10.29672521,5.159338513008965
Kepler-1080 b,1.16,5956.0,12.448,3.2842128170361997,10.841456602648442,510.79324043762637,77.2548396,5.142157467456312
Kepler-219 c,1.49,5786.0,12.677999999999999,3.5756446711076717,12.527281666065617,838.3067294822504,22.714613,5.138621220552047
BD+20 594 b,1.08,5766.0,9.77,2.5780510167860955,22.24902489244522,546.6889699652486,41.6855,5.136488384053318
Kepler-139 c,1.3,5594.0,11.53,3.3850930742147862,11.413648248951484,401.71559446685774,157.072878,5.111275789890646
Kepler-178 c,1.07,5676.0,13.28,2.8806917883218546,8.675589426262013,751.2136392144055,20.552802,5.109721992414156
Kepler-1458 b,0.94,5653.0,12.936,2.7573936962146934,8.053828236179468,523.2272513445872,47.9872764,5.104328185498507
Kepler-991 b,0.61,4392.0,13.329,2.544424264393233,7.025166769099882,292.42939171101045,82.5342519,5.091939883318159
Kepler-1042 b,0.72,4815.0,14.022,2.1857389055360374,5.425896689481929,682.525926433697,10.13202575,5.088472801118924
Kepler-1071 b,0.81,5215.0,14.370999999999999,2.376290502428923,6.254371076463784,903.6832995385455,6.1799844,5.053254137689536
Kepler-1051 b,1.73,6675.0,12.220999999999998,3.3963019916790738,11.477971698421033,962.5124029066696,25.96200249,5.05216874453035
Kepler-751 b,0.84,5387.0,13.667,2.454752924678934,6.609485837469611,671.3417792768162,17.44490636,5.035594550122945
Kepler-185 c,0.81,5208.0,13.05,2.017605143571727,4.7356101178632075,606.149073836453,20.729042,5.034449249201424
Kepler-837 b,0.81,5403.0,13.954,2.555633181857521,7.077859233375458,675.3808324923757,16.56059504,5.030165761800948
Kepler-1304 b,0.81,5259.0,13.604000000000001,2.2866191627146235,5.858466700394662,663.1942580367614,16.1288853,5.022017708058338
Kepler-152 c,0.72,5088.0,12.853,2.38749941989321,6.304606812804097,348.8684638298936,88.255055,4.997795790844022
Kepler-659 b,0.74,4870.0,13.963,2.499588594536084,6.816021446908229,576.3856651180625,17.671796,4.976618574506753
Kepler-1546 b,0.93,5623.0,14.025,3.127287972536176,9.97561837853082,698.9650584335153,19.5974971,4.968935224620493
Kepler-306 d,0.72,4954.0,14.084000000000001,2.465961842143222,6.660874307857942,585.0661722276905,17.326644,4.958813594205573
Kepler-168 c,1.11,6282.0,13.49,2.690140191428969,7.722746725955132,936.9227574200803,13.193242,4.91836490548884
Kepler-705 b,0.51,3722.0,13.446,2.107276483286026,5.098953187984645,266.0168310416327,56.0560538,4.914306843663758
Kepler-251 c,0.89,5526.0,13.96,2.768602613678981,8.109563926753214,719.6135455138348,16.514043,4.91262549761554
Kepler-227 b,1.09,5854.0,14.082,3.1048701376076013,9.854356928099598,982.2410344070655,9.488015,4.905429965749468
Kepler-153 c,0.89,5404.0,12.945,2.5332153469289462,6.972636542665684,504.904837521266,46.90232,4.900707606442806
Kepler-859 b,0.77,5020.0,14.424000000000001,3.0936612201433147,9.79395536916032,575.5117880306964,20.38177573,4.897144087400501
Kepler-594 b,0.87,5485.0,13.48,2.17452998807175,5.378678946268962,749.3622259528022,13.64618192,4.878472299653035
Kepler-338 c,1.74,5923.0,11.097999999999999,2.3426637500360608,6.104658406545753,908.2920111342571,24.310856,4.877592027782002
Kepler-1329 b,0.69,4500.0,14.168,2.17452998807175,5.378678946268962,646.079917370205,9.33646594,4.871005406131892
Kepler-1378 b,0.67,4407.0,14.085,2.196947823000325,5.473284237364959,576.8890097067908,11.95398936,4.8569524878052315
Kepler-819 b,0.81,5279.0,13.687999999999999,2.7573936962146934,8.053828236179468,522.3172497244639,33.1995648,4.853647953224217
Kepler-180 c,1.06,5731.0,13.057,3.0151987978933024,9.375437804534274,594.4823443775831,41.885775,4.844996825864623
Kepler-1316 b,1.12,5884.0,12.807,3.5420179187148095,12.327662090122779,479.2861923849341,87.9732136,4.839944506804569
Kepler-781 b,0.78,5162.0,14.597999999999999,2.891900705786142,8.733054717031399,688.1845549887801,13.2140732,4.8251368610790095
Kepler-587 b,0.89,5549.0,13.689,2.2305745753931867,5.616463113900312,823.8879357487082,10.94027841,4.811554750341428
Kepler-129 c,1.64,5770.0,10.6,2.544424264393233,7.025166769099882,568.2962928571883,82.20017,4.810708518299146
Kepler-965 b,1.15,5886.0,12.298,3.3850930742147862,11.413648248951484,421.307790342644,134.2527298,4.809513379617857
Kepler-483 b,1.47,6346.0,12.515999999999998,3.2057503947861887,10.404828767795777,816.7382030892139,30.229104,4.808530181045855
Kepler-941 b,0.86,5539.0,14.389000000000001,3.082452302679027,9.733706808696434,696.091817753036,17.42395198,4.802754977484162
Kepler-692 b,0.86,5440.0,14.204,3.1048701376076013,9.854356928099598,633.1449783996941,21.81293494,4.801956996654636
Kepler-163 c,0.92,5776.0,13.194,2.264201327786049,5.761160961276581,685.1294964184858,21.347262,4.795590523498236
Kepler-1242 b,0.74,4895.0,13.975,2.264201327786049,5.761160961276581,634.4668375411684,13.62798432,4.790607283732001
Kepler-204 b,1.24,5812.0,12.845999999999998,2.5332153469289462,6.972636542665684,912.256314949258,14.400974,4.774223887053146
K2-240 b,0.54,3810.0,10.394,1.9951873086431524,4.646507955161381,595.9866532282009,6.034,4.765831141581105
Kepler-212 c,1.46,5852.0,11.931,2.734975861286119,7.942832165712539,749.3227765027316,31.805174,4.762755626583525
Kepler-1083 b,0.77,5049.0,14.386,3.3626752392862116,11.285448263088702,490.882990412497,33.4177993,4.737426301234148
Kepler-616 b,0.97,5753.0,13.814,2.4323350897503597,6.507201102588246,909.3047676331662,9.99761851,4.723369882251937
Kepler-175 b,1.01,6064.0,13.773,2.555633181857521,7.077859233375458,906.7730227552294,11.903515,4.721276624990157
Kepler-566 b,0.79,5132.0,13.508,2.1521121531431753,5.284753924070332,613.8016582055386,18.42794624,4.7201279843871236
Kepler-873 b,1.27,6163.0,13.728,3.7549873505362696,13.614097390413809,849.8706860860573,20.5533844,4.711855457142323
Kepler-357 c,0.83,5036.0,13.991,2.6677223565003945,7.613660513581038,638.5685209751548,16.85837,4.708576898104369
Kepler-800 b,0.82,5315.0,14.446,2.8470650359289924,8.504132131800338,704.7597804769571,14.13176026,4.698784645098652
Kepler-1041 b,1.08,5957.0,13.405,2.9367363756432914,8.964475329136672,724.8016993772094,24.7576421,4.684375200167061
Kepler-591 b,0.94,5677.0,13.327,3.3850930742147862,11.413648248951484,440.24268740590577,81.1694299,4.6831036710495555
Kepler-298 d,0.58,4465.0,13.718,2.499588594536084,6.816021446908229,296.8649340534412,77.473633,4.670759853196212
Kepler-182 c,1.15,6250.0,13.835999999999999,3.429928744071936,11.67183410344639,815.5535309848237,20.684342,4.664262117776314
Kepler-290 b,0.74,5147.0,14.054,2.252992410321762,5.712759993635707,643.6459584317756,14.589347,4.656148084443257
Kepler-549 b,0.84,5360.0,13.302999999999999,2.566842099321808,7.130713721692147,493.74819774514134,42.9495649,4.641104858552895
Kepler-305 d,0.79,5100.0,14.25,2.712558026357544,7.832471138978239,628.2961487378315,16.738661,4.6382963512902196
Kepler-106 e,1.04,5858.0,11.752,2.555633181857521,11.12451244622261,583.7527117118352,43.8445,4.625799136203493
Kepler-790 b,0.8,5208.0,13.784,2.17452998807175,5.378678946268962,689.9683306653025,13.73469807,4.618274411846397
Kepler-657 b,1.01,5808.0,14.135,3.519600083786235,12.195316695694515,690.9107625274453,24.54350418,4.616108999787094
K2-199 b,0.68,4648.0,10.277000000000001,1.8718892165359908,4.168988355178484,941.8105955461275,3.225338,4.613396613024647
Kepler-1021 b,0.86,5431.0,13.833,2.3314548325717737,6.0550864846699675,743.5733693634548,13.47469571,4.60996430619161
Kepler-789 b,1.02,5870.0,13.454,2.118485400750313,5.145146536361885,993.8888010920336,8.63847725,4.604962537176666
Kepler-436 c,0.7,4651.0,14.083,2.3314548325717737,6.0550864846699675,551.7335721416074,16.79713874,4.601548128533807
Kepler-178 d,1.07,5676.0,13.28,3.9455389474291556,14.809323121906125,449.27513493386806,96.678988,4.599796229093813
HD 219134 d,0.78,4699.0,3.9810000000000003,1.614084114857382,16.171862664680184,411.00957023469806,46.859,4.593529134256125
Kepler-593 b,1.1,5967.0,13.431,2.869482870857567,8.618280443029414,768.9888976851161,21.21708973,4.59340730476572
Kepler-770 b,0.92,5598.0,13.390999999999998,2.297828080178911,5.907370975994919,701.4398615007287,18.92540274,4.570704129566352
Kepler-61 b,0.62,4017.0,13.078,2.1521121531431753,5.284753924070332,300.0873525063883,59.87756,4.567138824187776
Kepler-1038 b,0.83,5335.0,13.376,3.530809001250522,12.261415867639503,323.7076965766948,148.4603382,4.561302373666673
Kepler-1170 b,0.76,5069.0,14.458,2.409917254821785,6.405574151111958,733.7739960501518,9.98969327,4.560300198568121
Kepler-357 d,0.83,5036.0,13.991,3.429928744071936,11.67183410344639,445.9956009738195,49.499875,4.559324961399593
Kepler-150 e,0.94,5560.0,13.817,3.1160790550718893,9.914911319601687,597.8347801714103,30.826557,4.556926326702042
Kepler-293 b,0.96,5804.0,14.097999999999999,3.071243385214739,9.673611413403854,722.5287543028232,19.254196,4.552780403734655
Kepler-558 b,0.81,5242.0,13.497,2.365081584964636,6.204300939691,543.5816413826429,29.00790538,4.518041723426179
Kepler-986 b,0.98,5642.0,12.513,2.365081584964636,6.204300939691,505.149201437102,56.4349938,4.512560252184517
K2-288 B b,0.32,3341.0,10.545,1.9055159689288532,4.297103828745345,225.0105606740793,31.393463,4.502255904564897
Kepler-1010 b,0.82,5253.0,13.293,2.320245915107486,6.0056811113872275,517.4479900910511,34.2685705,4.496646540326724
Kepler-1214 b,0.8,5130.0,13.832,2.365081584964636,6.204300939691,610.6192028387353,18.82634264,4.45908733294549
Kepler-325 c,1.0,5752.0,13.806,2.544424264393233,7.025166769099882,855.8498697072538,12.762172,4.451634562959652
Kepler-67 b,0.78,5331.0,14.741,2.9367363756432914,8.964475329136672,663.3624698305115,15.7259,4.442645632540159
Kepler-235 e,0.55,4255.0,13.952,2.2193656579288996,5.568567707374302,329.6586444584885,46.183669,4.4370276926526655
Kepler-761 b,0.93,5706.0,13.562999999999999,2.0288140610360146,4.780422241984295,883.8457572209475,10.12804789,4.428748662040194
Kepler-733 b,0.86,5418.0,14.140999999999998,2.8246472010004178,8.390611257959122,640.3075626398064,20.83424726,4.420798642737725
Kepler-879 b,1.02,5792.0,13.074000000000002,2.566842099321808,7.130713721692147,623.8925167176694,33.3855938,4.41960913395941
Kepler-1195 b,0.71,4965.0,14.442,2.0848586483574514,5.007081797813721,742.7849512290605,8.49642241,4.413686972137016
Kepler-1337 b,0.67,4523.0,14.095,2.409917254821785,6.405574151111958,466.7485771486745,24.4002549,4.4115549955245275
Kepler-613 b,0.96,5723.0,13.482999999999999,2.2866191627146235,5.858466700394662,772.8958481183101,15.77979614,4.405406906686827
Kepler-1056 b,1.2,6127.0,13.242,3.0151987978933024,9.375437804534274,751.8797506685515,27.495606,4.390886013601423
Kepler-1467 b,0.82,5332.0,14.139000000000001,3.2954217345004873,10.904434365945667,472.5423990221646,47.0569043,4.388871939624759
Kepler-183 c,0.96,5888.0,13.725999999999999,2.275410245250337,5.809729946440362,866.6787864555556,11.637071,4.388830942553347
Kepler-933 b,0.84,5346.0,14.1,2.454752924678934,6.609485837469611,713.4665769428619,14.20443009,4.384102633147664
Kepler-287 c,1.03,5806.0,13.542,3.261794982107626,10.715952068537318,572.7979451836059,44.851896,4.380020972827909
Kepler-903 b,0.97,5682.0,13.385,2.0063962261074395,4.690971925275856,887.750608322074,10.3507721,4.374664508416484
Kepler-1341 b,0.72,4662.0,13.285,2.992780962964728,9.257246441177866,277.7300806842602,132.9968322,4.374323216259719
Kepler-786 b,0.74,4838.0,13.341,2.4323350897503597,6.507201102588246,394.0986543666815,53.5293487,4.373483264015614
Kepler-863 b,0.95,5678.0,14.206,2.903109623250429,8.790676133336918,768.4579715487007,15.59461874,4.372712311014171
Kepler-66 b,0.97,5962.0,14.020999999999999,2.802229366071843,8.277719311293355,769.9505863930041,17.815815,4.370485656257046
Kepler-627 b,1.49,6424.0,12.915999999999999,3.732569515607694,13.476213353933117,751.876673537563,40.6994443,4.367570062926902
Kepler-811 b,1.24,5747.0,12.852,2.7013491088932566,7.777529256970442,767.6385064771869,23.58447697,4.355357804124266
Kepler-528 b,1.06,5807.0,12.795,2.0848586483574514,5.007081797813721,760.4210052031568,19.78297415,4.328102170486072
Kepler-655 b,1.24,6170.0,12.495,2.712558026357544,7.832471138978239,643.6088961812438,46.4063358,4.3273990590448435
Kepler-290 c,0.74,5147.0,14.054,2.7013491088932566,7.777529256970442,471.48345639244167,36.77031,4.3183066290303245
Kepler-606 b,1.22,6161.0,13.583,3.306630651964775,10.9675622551369,793.0293319227086,24.31575992,4.31744200767438
Kepler-1068 b,1.01,5806.0,14.638,3.6316892584291085,12.862909037606398,781.7858545469422,16.92344113,4.3156068748875605
Kepler-245 d,0.8,5100.0,14.120999999999999,3.0264077153575903,9.434764845651165,489.34239803840666,36.277108,4.310166705022003
Kepler-293 c,0.96,5804.0,14.097999999999999,3.8334497727862815,14.10123211487049,512.6882506533715,54.155743,4.30956205821394
Kepler-635 b,1.51,6174.0,12.235,2.64530452157182,7.505214106079843,870.8991795506615,23.44971004,4.308121005039271
Kepler-1020 b,0.8,5227.0,12.654000000000002,2.275410245250337,5.809729946440362,358.9351773937769,96.9151496,4.288142421788203
Kepler-300 c,0.9,5986.0,13.113,2.252992410321762,5.712759993635707,568.4435406013143,40.714955,4.287908348702172
Kepler-1057 b,1.1,5987.0,14.335999999999999,3.3626752392862116,11.285448263088702,885.7721535811208,14.08827448,4.286300217772069
Kepler-603 b,1.01,5808.0,13.600999999999999,2.64530452157182,7.505214106079843,727.1520500383227,21.05358596,4.286041694879997
Kepler-292 e,0.83,5299.0,14.537,2.6677223565003945,7.613660513581038,747.3438407367775,11.97901,4.285511071832228
Kepler-1241 b,0.8,5261.0,14.298,2.6340956041075323,7.451231335285694,630.5196085300489,18.5525701,4.273612555873792
Kepler-175 c,1.01,6064.0,13.773,3.1048701376076013,9.854356928099598,636.6539513526947,34.035257,4.26945748745177
Kepler-834 b,0.66,4554.0,14.167,2.017605143571727,4.7356101178632075,570.6515255568352,13.32388301,4.26801238111395
Kepler-368 b,2.02,5502.0,11.6,3.261794982107626,10.715952068537318,874.2047455961929,26.84768,4.250691718831186
Kepler-1641 c,1.19,6152.0,13.161,2.947945293107579,9.022719445754493,709.8959067508998,32.657212,4.249438269338242
Kepler-346 c,1.02,6033.0,13.968,3.071243385214739,9.673611413403854,716.7243036868916,23.851549,4.247328207929879
Kepler-151 c,0.83,5460.0,13.383,2.0848586483574514,5.007081797813721,599.5771295213681,24.674612,4.245648186886051
K2-155 b,0.58,4258.0,10.274000000000001,1.804635711750267,3.917569143775522,659.5152726846774,6.342,4.240198052212763
Kepler-194 c,1.02,6089.0,13.78,2.589259934250383,7.2369079213136205,819.1883608502193,17.308032,4.240014149694057
Kepler-143 b,1.36,5848.0,12.59,2.409917254821785,6.405574151111958,922.6740762509513,16.007583,4.23281027029793
Kepler-268 b,1.27,6081.0,12.675,2.544424264393233,7.025166769099882,778.778534226698,25.934138,4.227936415277492
Kepler-336 d,1.3,5867.0,12.488,2.365081584964636,6.204300939691,821.8655280835878,20.678772,4.220554908272732
Kepler-214 b,1.35,6169.0,12.940999999999999,2.6116777691789577,7.343747681656026,958.4806272842316,15.660544,4.214701309468741
Kepler-1208 b,0.76,5001.0,14.42,2.320245915107486,6.0056811113872275,699.2538274114244,11.08507637,4.209760793837098
Kepler-1030 b,0.76,4983.0,14.197000000000001,2.477170759607509,6.712426547786538,578.8626546163039,19.32952416,4.204812218840419
Kepler-662 b,0.74,4897.0,13.81,2.17452998807175,5.378678946268962,541.4295417680024,21.67697486,4.185131035072983
Kepler-689 b,0.88,5518.0,14.235999999999999,2.891900705786142,8.733054717031399,643.0576892191716,22.36656079,4.1848366591343265
Kepler-445 b,0.21,3157.0,13.542,1.5692484450002324,3.0890884365331885,460.78110634950167,2.984151,4.183754123695941
Kepler-1024 b,0.78,5143.0,14.589,3.911912195036293,14.5953968147118,400.2763972526787,66.4162133,4.173804801106071
Kepler-268 c,1.27,6081.0,12.675,3.3850930742147862,11.413648248951484,528.3988286950198,83.446393,4.157686435476786
Kepler-1187 b,1.09,5975.0,13.507,2.6116777691789577,7.343747681656026,799.5360231010839,18.87064068,4.155622026479716
Kepler-752 b,0.83,5373.0,14.459000000000001,2.8134382835361302,8.33408657501734,648.8912624248603,18.82747265,4.133137769769589
Kepler-920 c,0.85,5403.0,14.026,3.7998230203934185,13.89159675246414,376.00093603928116,100.8274113,4.120016779199239
Kepler-172 d,1.08,5526.0,13.17,2.252992410321762,5.712759993635707,806.0372557073116,14.627119,4.112924921195011
Kepler-921 b,0.91,5663.0,13.597000000000001,2.869482870857567,8.618280443029414,507.0459035024134,51.300634,4.099819634762401
Kepler-1134 b,0.81,5281.0,14.425999999999998,2.64530452157182,7.505214106079843,653.9890274301454,17.13263989,4.098966135926714
Kepler-983 b,1.08,6052.0,12.456,2.365081584964636,6.204300939691,542.137692362958,60.0855082,4.093714829526312
Kepler-281 b,0.9,5723.0,14.5,2.8246472010004178,8.390611257959122,765.2889292098272,14.646008,4.08930418865632
Kepler-1023 b,0.89,5494.0,13.243,2.6340956041075323,7.451231335285694,456.37023676517003,62.1387714,4.062691291994437
Kepler-838 b,0.96,5770.0,14.186,2.734975861286119,7.942832165712539,779.7412498208067,15.74957994,4.0579166321812155
Kepler-292 d,0.83,5299.0,14.537,2.2305745753931867,5.616463113900312,892.5896987373493,7.055679,4.055953687452379
Kepler-899 b,0.91,5595.0,14.113,2.678931273964682,7.668123744832,695.3961760725766,19.17891293,4.054666017470706
K2-88 b,0.26,3537.0,12.037,1.232980921071611,2.0501245480279984,468.1505600951505,4.6122,4.053152789492031
Kepler-1451 b,0.99,5782.0,14.069,3.351466321821924,11.22157202384704,602.4526493850115,35.622233,4.052409983882068
Kepler-278 c,2.94,4991.0,10.047,3.586853588571959,12.594114698817675,760.9584270934345,51.078775,4.040634283127547
Kepler-630 b,1.04,5829.0,12.686,3.1833325598576137,10.281437958407475,374.8975696813857,161.4743937,4.040620761067655
Kepler-544 b,1.22,6206.0,12.578,2.118485400750313,5.145146536361885,829.7267204741408,21.41616926,4.022574190867488
Kepler-251 d,0.89,5526.0,13.96,2.768602613678981,8.109563926753214,589.1739696072025,30.133001,4.022146447447689
Kepler-1118 b,0.97,5688.0,13.505,2.734975861286119,7.942832165712539,574.6952204651316,38.6715075,4.008567429455198
Kepler-172 e,1.08,5526.0,13.17,2.7573936962146934,8.053828236179468,602.774528104643,35.118736,3.999551767783179
Kepler-174 d,0.62,4880.0,12.790999999999999,2.1857389055360374,5.425896689481929,225.16179045814786,247.35373,3.990658931559124
Kepler-813 b,0.93,5743.0,13.498,2.140903235678888,5.238047174620201,719.6566812769953,19.12947337,3.9846588466774415
Kepler-1325 b,0.91,5550.0,13.911,2.85827395339328,8.561127950257225,570.6351241415949,33.8786838,3.9725214645853146
Kepler-385 c,1.13,6326.0,14.155999999999999,3.037616632821878,9.49424589740141,909.7873833852424,15.163161,3.971288182906539
Kepler-146 c,1.21,5948.0,12.739,3.127287972536176,9.97561837853082,522.861078317077,76.732171,3.969989336860184
K2-3 c,0.56,3896.0,9.421,1.8494713816074164,4.0844669500935815,375.81790350184804,24.64354,3.9634571959419507
Kepler-244 c,0.8,5554.0,14.306,2.051231895964589,4.87056713151312,812.016031719793,9.767292,3.961497158364434
Kepler-276 b,1.05,6105.0,14.234000000000002,2.869482870857567,8.618280443029414,874.3396997768232,14.12841,3.960060832151005
Kepler-549 c,0.84,5360.0,13.302999999999999,2.925527458179004,8.906386619119461,353.49329222182234,117.040498,3.9386153306388745
Kepler-581 b,1.0,5772.0,13.322000000000001,2.6340956041075323,7.451231335285694,578.6205955579165,40.6069821,3.9343266199684557
Kepler-487 c,0.88,5444.0,13.732000000000001,2.678931273964682,7.668123744832,528.6840843125987,38.6519976,3.928587819641112
Kepler-1388 e,0.61,4098.0,14.222000000000001,2.454752924678934,6.609485837469611,355.4340094084797,37.6327084,3.9152992595652294
Kepler-1230 b,1.08,5961.0,14.232000000000001,2.712558026357544,7.832471138978239,982.5965976358092,9.95661537,3.9135962861341445
Kepler-1447 b,0.95,5722.0,13.526,2.903109623250429,8.790676133336918,502.82803285379987,56.6747285,3.9133641929578626
Kepler-604 b,1.03,5890.0,13.552999999999999,2.589259934250383,7.2369079213136205,694.2556596434777,25.85501786,3.9122703272644106
Kepler-365 b,1.05,6012.0,13.484000000000002,2.0400229785003017,4.825408008793681,948.798402184711,10.664903,3.8956188024386167
Kepler-1043 b,0.9,5629.0,13.604000000000001,2.544424264393233,7.025166769099882,552.5206893688575,38.5053398,3.893905816897272
Kepler-809 b,0.98,5734.0,13.557,3.0151987978933024,9.375437804534274,513.1832305359761,55.63934,3.8867496791758787
Kepler-48 d,0.89,5194.0,11.702,2.0400229785003017,7.946080318730434,492.6952295706227,42.8961,3.8847273297432245
Kepler-1143 c,0.77,5053.0,13.679,3.5980625060362463,12.661094089003802,265.95615340418067,210.630591,3.881266262438233
Kepler-1405 b,1.07,5925.0,14.583,3.956747864893442,14.880916516812126,687.9532910491649,28.2274184,3.8795988028014867
Kepler-446 b,0.24,3359.0,13.591,1.4571592703573584,2.7234310214986284,628.489312367267,1.565409,3.8792288831777064
K2-233 c,0.74,4950.0,8.968,1.3338611782501972,2.3433789016000204,793.9236847628424,7.06142,3.862513425113264
Kepler-1045 b,0.82,5301.0,14.249,2.690140191428969,7.722746725955132,569.5389544290471,26.41045478,3.8624124250031886
Kepler-1103 b,1.15,6092.0,13.094000000000001,2.275410245250337,5.809729946440362,817.8227417213905,19.79191978,3.8609720176800377
Kepler-798 b,1.29,6224.0,13.144,2.38749941989321,6.304606812804097,988.39065593735,13.71933369,3.8577226177304857
Kepler-201 c,1.23,6065.0,12.037,2.8470650359289924,8.504132131800338,428.42954336314216,151.884058,3.8498279584114607
Kepler-430 b,1.49,5884.0,12.743,3.250586064643338,10.653425606836208,731.0174314201415,35.968,3.8420312757919586
KOI-351 d,1.2,6080.0,12.79,2.869482870857567,8.618280443029414,567.6655960752712,59.73667,3.827633433749389
Kepler-368 c,2.02,5502.0,11.6,3.8782854426434312,14.382753888403357,628.3742522561697,72.379334,3.8265101830211554
Kepler-1052 b,1.03,5888.0,13.727,2.925527458179004,8.906386619119461,627.2360152311834,34.8538276,3.823644432602315
Kepler-1455 b,0.6,4075.0,13.772,2.163321070607463,5.331631269839748,321.26121759935694,49.276764,3.8182873124734837
Kepler-310 d,0.88,5797.0,13.056,2.465961842143222,6.660874307857942,418.76942338697796,92.876125,3.8145859705410716
K2-151 b,0.45,3695.0,10.93,1.4907860227502205,2.8311342957483387,618.7848110172447,3.835476,3.8112319784928768
Kepler-797 b,0.95,5680.0,13.293,2.17452998807175,5.378678946268962,639.6218967903443,27.07237711,3.806331978948164
Kepler-1033 b,0.92,5547.0,14.684000000000001,2.510797512000371,6.868063664674607,943.7248392941951,7.56052806,3.8043499337181084
Kepler-154 c,1.0,5690.0,13.389000000000001,2.947945293107579,9.022719445754493,498.3842545338423,62.303276,3.803602188873531
Kepler-375 c,0.84,5826.0,14.536,2.64530452157182,7.505214106079843,685.6049240353091,19.986326,3.798299988590313
Kepler-1359 b,0.72,4709.0,14.042,2.8246472010004178,8.390611257959122,367.577365375761,59.4970952,3.7895947773341905
Kepler-871 b,1.14,5993.0,14.469000000000001,3.7437784330719817,13.545083127499854,772.7409228231259,22.0459018,3.765155514469445
Kepler-839 b,1.31,6058.0,12.554,2.566842099321808,7.130713721692147,688.5785999785169,37.8144514,3.757382077596611
Kepler-233 c,0.76,5360.0,14.005999999999998,2.712558026357544,7.832471138978239,420.5367930480264,60.418955,3.753402095716114
Kepler-1172 b,0.89,5558.0,14.625,3.1945414773219007,10.343057596752194,618.2219898256392,26.0204423,3.7424073358591503
Kepler-53 d,0.89,5858.0,14.252,2.118485400750313,5.145146536361885,883.2772313208773,9.751962,3.722251127271622
Kepler-250 d,0.81,5160.0,14.0,2.17452998807175,5.378678946268962,628.2951563039934,17.648312,3.7138488568988204
Kepler-852 b,1.16,6100.0,12.852,2.544424264393233,7.025166769099882,618.5675221495693,44.9309804,3.710163528998563
Kepler-1129 b,1.0,5831.0,14.173,2.959154210571866,9.08111879146606,693.2734238914492,24.3397804,3.705765719530514
Kepler-239 c,0.76,4914.0,13.703,2.510797512000371,6.868063664674607,398.9770476531874,56.228098,3.7028102223315114
Kepler-288 c,1.09,5918.0,14.0,2.8470650359289924,8.504132131800338,796.1548645353927,19.305772,3.689068259674029
Kepler-976 b,0.83,5232.0,14.360999999999999,3.956747864893442,14.880916516812126,355.23322528808916,105.9564148,3.6876764822087966
Kepler-287 b,1.03,5806.0,13.542,2.3314548325717737,6.0550864846699675,746.0793225721726,20.342199,3.687068381529565
Kepler-259 c,0.9,5938.0,14.009,2.7013491088932566,7.777529256970442,583.048848675584,36.924931,3.6857882481822073
Kepler-1318 b,0.7,4598.0,13.514000000000001,3.1048701376076013,9.854356928099598,233.81153789618827,213.257663,3.67774709117531
Kepler-142 d,1.27,5790.0,12.092,2.163321070607463,5.331631269839748,639.5081775221682,41.809118,3.6774896954713863
Kepler-925 b,0.72,4673.0,13.978,2.3426637500360608,6.104658406545753,441.08102072144635,33.8678531,3.67224672700582
Kepler-244 d,0.8,5554.0,14.306,2.309036997643199,5.956442527666514,640.118254208808,20.050401,3.6424695261634703
Kepler-870 b,1.02,5857.0,14.072000000000001,2.779811531143268,8.16545779704165,733.3814747542824,21.3587621,3.63919292445564
Kepler-1334 b,0.91,5614.0,14.052,2.2866191627146235,5.858466700394662,745.4259344572954,15.64591713,3.6385574279682578
Kepler-1047 b,1.13,5754.0,12.174000000000001,2.0848586483574514,5.007081797813721,543.2384280516554,56.1886887,3.6215019783527493
Kepler-1266 b,0.76,5044.0,14.388,2.5780510167860955,7.183730021465288,514.9685515035873,28.474748,3.608178486255221
Kepler-1374 b,0.81,5323.0,14.649000000000001,2.2866191627146235,5.858466700394662,770.7983206774264,10.65276707,3.6072666122927712
Kepler-1058 b,0.69,4644.0,13.729000000000001,2.7237669438218313,7.887572174148862,291.4983079654602,110.96546,3.605075088022132
Kepler-1299 b,0.91,5609.0,14.644,2.981572045500441,9.198382464511646,686.9248125742607,19.9400874,3.6046312986215376
Kepler-1086 c,0.66,4350.0,13.690999999999999,2.9367363756432914,8.964475329136672,237.2879105497315,161.5163345,3.599711721405137
Kepler-985 b,0.85,5434.0,13.537,2.981572045500441,9.198382464511646,359.218351497101,116.331901,3.597121391306827
Kepler-1128 b,0.91,5543.0,14.383,3.654107093357683,12.998181628101182,466.06217719765095,61.6178167,3.5927935096378603
Kepler-284 b,0.81,5615.0,14.559000000000001,2.2417834928574742,5.664527293856052,755.5252120698538,12.699149,3.5917509926838718
Kepler-245 c,0.8,5100.0,14.120999999999999,2.17452998807175,5.378678946268962,624.5650645916082,17.460812,3.579548617655687
Kepler-342 d,1.47,6175.0,12.22,2.4883796770717965,6.764142334589832,733.7722903813875,39.459357,3.5618350814395514
Kepler-902 b,0.93,5647.0,13.659,2.544424264393233,7.025166769099882,552.8691442862832,40.1099547,3.557774124882493
Kepler-1182 b,1.05,5924.0,14.11,2.409917254821785,6.405574151111958,929.4682985788693,11.17394617,3.5523380199975687
Kepler-1536 b,0.67,4434.0,13.306,3.138496890000465,10.036477940521678,185.30727860483492,364.758031,3.5508850698671983
Kepler-924 b,1.23,6167.0,13.114,3.071243385214739,9.673611413403854,585.6162190758257,61.0370117,3.5364449947963026
Kepler-616 c,0.97,5753.0,13.814,3.407510909143361,11.542443921879581,436.4526980680611,90.4113556,3.5141287993092107
Kepler-738 b,0.82,5327.0,14.311,2.499588594536084,6.816021446908229,586.1432012717406,24.58721573,3.511241101219691
Kepler-1651 b,0.5,3713.0,10.648,1.8382624641431287,4.042473883211187,470.1563475032454,9.87863917,3.507057859592455
Kepler-1247 b,0.82,5303.0,14.534,2.3314548325717737,6.0550864846699675,708.8851282345848,13.71220213,3.500409053632415
Kepler-906 b,1.02,6035.0,12.944,2.107276483286026,5.098953187984645,599.7761611871864,41.6979976,3.4904575705621053
Kepler-344 b,0.98,5774.0,14.082,2.6116777691789577,7.343747681656026,704.5591559040959,21.963945,3.476292499653723
Kepler-765 b,1.06,5901.0,13.487,2.4323350897503597,6.507201102588246,686.5433865425244,27.6655226,3.4717001951498094
Kepler-23 d,1.55,5828.0,12.353,2.196947823000325,5.473284237364959,993.4543383666478,15.274299,3.469810121192901
Kepler-987 b,0.91,5637.0,13.776,3.261794982107626,10.715952068537318,394.3621770660409,105.3033148,3.4686594152259187
Kepler-325 d,1.0,5752.0,13.806,2.7910204486075556,8.221509655427012,591.2632660252343,38.715185,3.4683934041937494
Kepler-1286 b,0.98,5753.0,14.017000000000001,2.1521121531431753,5.284753924070332,875.6636946784702,11.25402929,3.4615060295001236
K2-133 c,0.46,3655.0,11.084000000000001,1.6028751973930944,3.20246170232056,573.6470509390086,4.86784,3.461063632215035
Kepler-602 b,1.13,6062.0,13.328,2.0848586483574514,5.007081797813721,883.2806448557276,15.28469497,3.4609630036260253
Kepler-397 b,0.77,5307.0,14.587,2.454752924678934,6.609485837469611,591.6795582256315,22.250949,3.4575682901896885
Kepler-309 c,0.72,4713.0,13.504000000000001,2.510797512000371,6.868063664674607,304.4842709155897,105.356383,3.4507269533459044
K2-184 b,0.78,5220.0,8.92,1.5468306100716573,3.014443359322794,634.0379074136904,16.995731,3.441220205392487
Kepler-1077 b,1.02,5816.0,13.83,2.768602613678981,8.109563926753214,620.5519046183641,34.3511874,3.4243024064276795
Kepler-1309 b,0.8,5235.0,14.140999999999998,2.365081584964636,6.204300939691,540.5189329797955,28.8432647,3.4236269083003745
Kepler-1176 b,1.02,5844.0,13.76,2.454752924678934,6.609485837469611,702.169243394473,24.1738579,3.4222135825925215
Kepler-1147 b,1.14,5941.0,14.179,2.6116777691789577,7.343747681656026,979.9223928869867,10.62784997,3.4169055894994567
Kepler-1630 b,0.63,4736.0,12.499,2.1857389055360374,5.425896689481929,173.7426697414606,509.997402,3.4116045811382714
Kepler-164 d,1.15,5888.0,13.254000000000001,2.454752924678934,6.609485837469611,703.9945212065569,28.986769,3.407526565187492
K2-65 b,0.84,5213.0,8.967,1.580457362464519,3.1266925051908285,723.4054086511749,12.6475,3.406839384051191
Kepler-58 d,1.13,6099.0,13.642999999999999,2.9367363756432914,8.964475329136672,643.4506066371046,40.101371,3.4043821821057487
K2-126 b,0.65,4339.0,10.508,1.9727694737145778,4.558103856738605,658.5181808930306,7.385655,3.3982173900766375
Kepler-745 b,1.04,5849.0,13.998,2.163321070607463,5.331631269839748,949.9217932499346,9.93143556,3.3863666387340503
Kepler-263 c,0.79,5265.0,13.994000000000002,2.465961842143222,6.660874307857942,458.64598836892714,47.332773,3.3655899652877923
Kepler-1160 b,0.89,5519.0,14.579,2.140903235678888,5.238047174620201,910.6755756924629,7.97034958,3.3466889942589466
Kepler-154 b,1.0,5690.0,13.389000000000001,2.264201327786049,5.761160961276581,616.5283225066943,33.040532,3.3388592754465223
Kepler-926 b,1.01,5806.0,13.105,2.309036997643199,5.956442527666514,537.5179479001229,52.0688601,3.3363062681011706
Kepler-351 b,0.85,5643.0,14.669,3.0600344677504525,9.613669350768392,542.2330531000292,37.054919,3.334631740391077
Kepler-1018 b,0.88,5518.0,13.838,2.5780510167860955,7.183730021465288,494.78857397896843,49.1013514,3.3311087172430534
Kepler-358 b,0.95,5908.0,14.106,2.7237669438218313,7.887572174148862,605.8512426014059,34.060467,3.3227315140058584
Kepler-1109 b,1.06,5893.0,13.055,2.1857389055360374,5.425896689481929,618.704252605301,37.6467384,3.3220385495444296
Kepler-315 b,1.04,5796.0,13.982000000000001,3.7661962680005567,13.683256013145858,449.47483426828524,96.101141,3.318700535317398
Kepler-875 b,1.11,5958.0,13.959000000000001,2.903109623250429,8.790676133336918,709.56995400932,27.5073799,3.313807340514659
Kepler-1469 b,0.89,5507.0,14.630999999999998,2.802229366071843,8.277719311293355,649.1407315418678,21.8635301,3.3049824755320523
Kepler-1211 b,0.94,5705.0,14.753,2.544424264393233,7.025166769099882,862.3239620803834,11.01816836,3.281985544929106
Kepler-355 c,1.07,6184.0,14.007,2.712558026357544,7.832471138978239,728.9675822051497,25.762294,3.280869363441089
Kepler-1097 b,0.79,5211.0,13.838,3.261794982107626,10.715952068537318,288.07870902828586,187.747029,3.267429063055325
Kepler-1267 b,1.2,6096.0,14.411,3.0151987978933024,9.375437804534274,955.2606828624279,13.0313945,3.2563095095737355
Kepler-359 b,1.09,6248.0,14.735999999999999,3.530809001250522,12.261415867639503,745.4484734700286,25.563222,3.255792033720654
Kepler-313 b,1.54,5727.0,12.868,2.5332153469289462,6.972636542665684,969.1832461609034,14.970418,3.255320324517874
Kepler-122 e,1.22,6050.0,13.173,2.60046885171467,7.29024721104729,676.2320066319886,37.993273,3.253859106521269
Kepler-306 e,0.72,4954.0,14.084000000000001,2.275410245250337,5.809729946440362,425.38550075957346,44.840975,3.2475125775676843
Kepler-903 c,0.97,5682.0,13.385,2.5332153469289462,6.972636542665684,486.42404177594386,62.9228557,3.2456436600726524
Kepler-361 c,1.34,6169.0,12.526,2.5220064294646587,6.92026876910104,628.6079990369317,55.188023,3.2456066337019003
Kepler-1186 b,0.93,5635.0,14.144,2.2305745753931867,5.616463113900312,748.2525931572515,16.07677615,3.2454852168232
Kepler-436 b,0.7,4651.0,14.083,2.690140191428969,7.722746725955132,322.2321518166394,64.00205,3.236947890854333
K2-133 b,0.46,3655.0,11.084000000000001,1.3450700957144845,2.376954121834351,668.7629460636283,3.07133,3.212445674847866
Kepler-84 e,1.17,6031.0,13.583,2.60046885171467,7.29024721104729,739.2925554650703,27.434389,3.2023389097613175
Kepler-1462 b,1.0,5756.0,14.470999999999998,3.822240855321994,14.03121002548522,491.63970006681797,65.6488341,3.195331642791237
Kepler-1369 b,0.99,5761.0,14.199000000000002,2.690140191428969,7.722746725955132,668.8986605317235,25.873148,3.184585062838529
Kepler-1060 b,0.99,5797.0,13.436,2.376290502428923,6.254371076463784,552.1116018534036,46.8779367,3.178933227297689
Kepler-1102 b,0.94,5724.0,13.838,2.656513439036107,7.559357233272973,518.0441330556678,51.3285623,3.178134001302634
Kepler-122 d,1.22,6050.0,13.173,2.196947823000325,5.473284237364959,818.3570006603925,21.587475,3.162600503858571
K2-21 b,0.65,4222.06,10.251,1.8382624641431287,4.042473883211187,595.3161220225008,9.325038,3.154725429514666
Kepler-1227 b,0.95,5747.0,12.963,2.2866191627146235,5.858466700394662,426.209776261386,94.2887577,3.151981912871723
Kepler-832 b,0.9,5596.0,14.682,2.0624408134288763,4.915899325405521,963.251471588915,7.1396941,3.1448948883825536
KOI-351 f,1.2,6080.0,12.79,2.8806917883218546,8.675589426262013,463.49701830575856,124.9144,3.141129310491072
Kepler-1175 b,0.86,5453.0,14.628,2.992780962964728,9.257246441177866,527.7051650994176,37.94563,3.1386824910624935
Kepler-377 c,1.22,5949.0,12.800999999999998,2.0624408134288763,4.915899325405521,742.6112964137662,27.014976,3.137569555575523
Kepler-401 c,1.33,6117.0,12.277000000000001,2.1521121531431753,5.284753924070332,655.7850654593528,47.318218,3.1364483479625793
Kepler-1404 b,0.8,5261.0,14.315,2.0063962261074395,4.690971925275856,663.3576649656823,15.9314739,3.1315908856681633
K2-154 b,0.63,4097.0,11.219000000000001,1.9951873086431524,4.646507955161381,779.0800583627217,3.67626,3.1303336196634546
Kepler-846 b,0.91,5579.0,14.423,2.477170759607509,6.712426547786538,684.7670116755463,19.80792185,3.1264990698735184
Kepler-934 b,0.77,5001.0,13.549000000000001,2.0848586483574514,5.007081797813721,410.1466039002101,55.6738309,3.12617149948101
Kepler-1562 b,1.05,5760.0,14.169,3.5532268361790966,12.394055223384193,506.0277307193381,64.2737752,3.1178919616644016
Kepler-24 e,1.29,5897.0,13.763,2.779811531143268,8.16545779704165,869.2802263494066,18.998355,3.109251608504691
Kepler-672 b,0.92,5627.0,13.962,2.499588594536084,6.816021446908229,556.0653426302501,38.3774623,3.1076693016986034
Kepler-405 b,0.89,5818.0,14.543,2.0848586483574514,5.007081797813721,858.5790331737323,10.613839,3.099241332113979
Kepler-1201 b,1.24,6177.0,13.562000000000001,2.2866191627146235,5.858466700394662,935.0011578381478,15.18725932,3.0801814313780187
Kepler-940 b,0.96,5769.0,14.399000000000001,3.340257404357637,11.15784515290733,501.07847556170566,59.6225257,3.0657216943599788
Kepler-275 c,1.38,6165.0,14.277000000000001,3.3850930742147862,11.413648248951484,961.0788489612438,16.088134,3.0626556883273635
Kepler-284 c,0.81,5615.0,14.559000000000001,2.6116777691789577,7.343747681656026,527.9293770862436,37.514456,3.060953917491448
Kepler-759 b,1.04,5860.0,13.327,2.275410245250337,5.809729946440362,589.4275753774532,41.805985,3.056306625055999
Kepler-238 d,1.43,5751.0,13.894,3.071243385214739,9.673611413403854,977.7680167879546,13.233549,3.0501962749666234
Kepler-351 c,0.85,5643.0,14.669,3.1945414773219007,10.343057596752194,468.2221186956028,57.24809,3.0450939387162586
Kepler-1116 b,0.93,5641.0,13.974,2.544424264393233,7.025166769099882,545.1806804277719,41.6977827,3.034565227406442
Kepler-265 c,1.1,5835.0,14.252,2.6340956041075323,7.451231335285694,827.9587563517306,17.028937,3.0317951689460374
Kepler-1040 b,0.96,5694.0,12.181,2.0848586483574514,5.007081797813721,329.2047382208893,201.1214,3.030949784247489
Kepler-379 c,1.31,6054.0,12.341,2.2866191627146235,5.858466700394662,585.1168776239795,62.784697,3.0304530097916884
Kepler-1113 b,1.17,5931.0,13.552,2.8134382835361302,8.33408657501734,622.5448498366907,42.3004954,3.0301425610713517
Kepler-944 b,0.83,5409.0,14.364,2.6340956041075323,7.451231335285694,495.7796610799593,43.3167737,3.0283707642684226
Kepler-1490 b,0.87,5515.0,14.092,3.037616632821878,9.49424589740141,398.95091246235023,92.4362973,3.0257241946655675
Kepler-254 d,0.91,5957.0,14.675,2.499588594536084,6.816021446908229,734.876326588004,18.746477,3.0228465183668702
KOI-351 e,1.2,6080.0,12.79,2.656513439036107,7.559357233272973,495.49915494041085,91.93913,3.022327886221594
Kepler-292 f,0.83,5299.0,14.537,2.353872667500348,6.154396637546991,619.8645080723597,20.834237,3.0207443457874312
Kepler-1360 b,1.83,6778.0,12.854000000000001,3.3963019916790738,11.477971698421033,858.7070642930049,40.5286413,3.009584737136572
Kepler-504 b,0.33,3519.0,12.0,1.5916662799288068,3.1644837259114307,394.9408100771836,9.54927542,3.0090029527187987
Kepler-1202 b,1.04,5834.0,14.347999999999999,2.9367363756432914,8.964475329136672,666.3850712751041,28.6851324,3.008420654868925
Kepler-193 c,1.15,6335.0,13.539000000000001,2.746184778750406,7.99825091794937,612.4714990142573,50.697494,3.0081148613905535
Kepler-1016 c,1.0,5821.0,14.179,3.6765249282862573,13.134036395383134,424.9756450325877,105.6551369,3.0039198518252355
Kepler-1192 b,0.83,5438.0,14.493,2.365081584964636,6.204300939691,597.0472221646304,25.2034787,2.9875005343367675
Kepler-1461 b,0.74,4919.0,14.137,2.0288140610360146,4.780422241984295,491.61131728353627,29.3494775,2.9869563936979824
Kepler-1272 b,1.09,5926.0,13.207,2.365081584964636,6.204300939691,568.8058917325018,51.1309704,2.983778529991269
Kepler-289 b,1.0,5990.0,12.860999999999999,2.1521121531431753,7.310393893232,630.2176124513661,34.545,2.9454688065993664
Kepler-308 b,0.94,5895.0,14.614,2.118485400750313,5.145146536361885,918.5437417326327,9.694928,2.9371950201064845
Kepler-219 d,1.49,5786.0,12.677999999999999,2.8134382835361302,8.33408657501734,652.9207525969265,47.903645,2.93056984218779
Kepler-1634 b,0.89,5474.0,13.198,3.1945414773219007,10.343057596752194,250.23236542614757,374.876239,2.922470179876477
Kepler-264 c,1.55,6158.0,11.918,2.8246472010004178,8.390611257959122,491.3270547962436,140.101261,2.9068076080062046
Kepler-1151 b,0.85,5470.0,13.61,2.2193656579288996,5.568567707374302,440.02558729634967,65.6478424,2.9026396912375954
Kepler-1354 b,1.24,6168.0,13.252,2.9703631280361535,9.139673189639767,543.6000702146798,76.613377,2.9023118321718084
Kepler-1494 b,0.94,5659.0,14.01,3.071243385214739,9.673611413403854,423.044044199172,91.080482,2.8953022785976734
K2-83 b,0.42,3910.0,11.599,1.2441898385358983,2.0819090115750276,703.7252591575908,2.74697,2.8904673271119106
Kepler-266 c,1.03,5885.0,14.3,3.8894943601077188,14.453492061285077,425.9713012105794,107.723601,2.8881683920656642
Kepler-1307 b,1.08,5884.0,14.171,2.465961842143222,6.660874307857942,795.9377089998707,18.01621096,2.8805098005921623
Kepler-937 b,1.22,6095.0,14.025,3.7213605981434075,13.40748819974785,556.1301149409437,67.668827,2.8802127132883926
K2-136 d,0.66,4499.0,9.096,1.445950352893071,2.687912881577169,449.4458160998769,25.575065,2.8780592310964663
Kepler-1183 b,0.99,5765.0,14.493,2.8246472010004178,8.390611257959122,647.0038538567057,28.5057189,2.866457346614305
Kepler-254 c,0.91,5957.0,14.675,2.1521121531431753,5.284753924070332,845.5260798982322,12.412183,2.863018292679373
Kepler-1212 b,1.15,6051.0,13.872,2.140903235678888,5.238047174620201,937.3120307658584,12.94130146,2.8570654577120607
Kepler-1545 b,0.8,5201.0,13.642999999999999,2.7013491088932566,7.777529256970442,301.6561621602706,163.692349,2.856555623725862
Kepler-1261 b,0.77,5006.0,14.109000000000002,2.264201327786049,5.761160961276581,429.2012422053623,48.4308991,2.8140033013089316
Kepler-1162 b,0.84,5390.0,14.177999999999999,2.208156740464612,5.520841329546007,543.4832883018088,32.5637069,2.8075145696052624
Kepler-1159 b,1.28,6217.0,13.472999999999999,2.365081584964636,6.204300939691,831.3828874673286,22.70816791,2.7979286548316447
Kepler-1168 b,0.82,5157.0,14.145999999999999,2.499588594536084,6.816021446908229,430.9056471779478,55.8226539,2.7850891752996505
K2-240 c,0.54,3810.0,10.394,1.804635711750267,3.917569143775522,396.50941014418163,20.523,2.782808051205294
Kepler-835 b,1.11,5954.0,14.857999999999999,2.7910204486075556,8.221509655427012,947.5929849935235,11.41909375,2.7792226023408593
Kepler-938 b,0.89,5533.0,13.741,2.2193656579288996,5.568567707374302,486.6482130889204,52.6298417,2.7566915150524918
Kepler-147 c,1.47,6012.0,12.786,2.4323350897503597,6.507201102588246,756.1781510895011,33.416423,2.7458411657306923
Kepler-1593 b,0.77,4995.0,14.187999999999999,3.172123642393327,10.219970012634924,279.9173455803835,174.509835,2.743209836561436
Kepler-1188 b,1.06,5913.0,13.921,2.0848586483574514,5.007081797813721,808.308772063589,17.1369543,2.7391807524320386
Kepler-1533 b,1.51,6431.0,12.224,3.4635554964647977,11.867031526346803,385.22891639370675,308.5471,2.7189380356077417
Kepler-256 e,1.3,5551.0,13.824000000000002,2.353872667500348,6.154396637546991,984.8739444173003,10.681572,2.716860432961343
Kepler-1294 b,0.97,5776.0,14.020999999999999,3.1945414773219007,10.343057596752194,402.94825582563766,115.6862258,2.712017153760031
Kepler-754 b,1.08,5935.0,13.895,2.0063962261074395,4.690971925275856,861.9153215310209,14.5596237,2.7090332318886574
Kepler-251 e,0.89,5526.0,13.96,2.768602613678981,8.109563926753214,395.44725241942416,99.640161,2.699621577871373
Kepler-1552 b,0.78,5202.0,13.504000000000001,2.465961842143222,6.660874307857942,285.56552082555595,184.771853,2.6937317903162796
Kepler-1539 b,0.8,5176.0,13.931,2.7013491088932566,7.777529256970442,321.4756416261782,133.3036741,2.6661130187860906
Kepler-205 b,0.55,4321.0,11.607999999999999,1.5132038576787952,2.903889507736611,863.7021147286218,2.75564,2.6571503957213305
Kepler-227 c,1.09,5854.0,14.082,3.037616632821878,9.49424589740141,547.1927431667918,54.418694,2.6560467433574595
Kepler-1184 b,1.07,5983.0,13.866,2.678931273964682,7.668123744832,560.9985493309322,53.5991044,2.6509391348520217
Kepler-1333 b,0.92,5628.0,13.886,2.8134382835361302,8.33408657501734,392.64197827239656,109.6471842,2.650240063199291
Kepler-194 d,1.02,6089.0,13.78,2.3987083373574976,6.355007915087713,565.3964457629336,52.814973,2.6495916003543414
Kepler-1407 b,1.15,6010.0,13.847999999999999,2.252992410321762,5.712759993635707,804.2678504222374,20.0711504,2.64879412842864
Kepler-214 c,1.35,6169.0,12.940999999999999,2.1296943182146006,5.1915112889537065,784.6105629129001,28.7798,2.646394572917958
Kepler-138 c,0.44,3841.0,10.293,1.1993541686787488,1.970627919045148,408.3248316932057,13.7813,2.638781646965628
Kepler-1646 b,0.26,3299.0,12.872,1.232980921071611,2.0501245480279984,445.8181082784986,4.48558383,2.627635573539872
Kepler-358 c,0.95,5908.0,14.106,2.8470650359289924,8.504132131800338,449.7934869209533,83.488369,2.612992035274283
Kepler-1101 b,0.91,5614.0,13.793,2.465961842143222,6.660874307857942,430.34505361863694,81.3151059,2.6107892656102614
Kepler-308 c,0.94,5895.0,14.614,2.163321070607463,5.331631269839748,785.7213271936591,15.38231,2.5818180843462324
Kepler-947 b,0.87,5508.0,14.517000000000001,2.275410245250337,5.809729946440362,600.7814532278841,26.9644317,2.5734229133944724
Kepler-1502 b,1.72,6666.0,13.174000000000001,3.1833325598576137,10.281437958407475,817.3903555301873,41.7083629,2.572614776476572
Kepler-313 c,1.54,5727.0,12.868,2.566842099321808,7.130713721692147,751.3274169117196,32.273273,2.5672149010019836
Kepler-364 c,1.28,6108.0,12.675999999999998,2.1521121531431753,5.284753924070332,596.4857560144906,59.980627,2.5630674642046296
Kepler-372 c,1.14,6509.0,13.878,2.0848586483574514,5.007081797813721,853.8462941429909,20.053763,2.5516736276410454
Kepler-1155 b,1.03,5842.0,13.587,2.0288140610360146,4.780422241984295,630.7985893720361,33.469743,2.5485121815906986
Kepler-1273 b,0.91,5566.0,14.615,2.4883796770717965,6.764142334589832,604.2611984382415,28.625653,2.540323888744053
Kepler-1396 b,1.27,6195.0,13.492,2.073649730893164,4.961404307749391,889.2865161622966,18.2206421,2.540070757966587
Kepler-1551 b,1.22,6136.0,14.1,2.656513439036107,7.559357233272973,786.6987711871836,24.4973698,2.539510206857766
Kepler-1484 b,0.92,5730.0,14.135,2.107276483286026,5.098953187984645,612.691861773882,30.4549136,2.5325612847116727
Kepler-1453 b,0.94,5665.0,14.387,2.6677223565003945,7.613660513581038,526.4716959598694,47.1611696,2.5220730829487485
Kepler-610 c,1.13,5943.0,13.600999999999999,3.2954217345004873,10.904434365945667,401.5729193826797,151.86392,2.5162127744790332
Kepler-1122 b,0.89,5544.0,13.872,2.0400229785003017,4.825408008793681,524.9028389758585,42.1917357,2.5088807264047066
K2-3 d,0.56,3896.0,9.421,1.5132038576787952,2.903889507736611,308.5124169819633,44.55983,2.50653703893417
Kepler-1452 b,2.06,6101.0,11.982999999999999,2.7013491088932566,7.777529256970442,813.8307393822519,42.913751,2.496376621047699
Kepler-109 c,1.32,5952.0,11.314,2.5220064294646587,21.80086596246882,845.4949394146116,21.2227,2.4953872009643985
Kepler-1094 b,1.21,6112.0,13.843,3.1833325598576137,10.281437958407475,530.2455266036201,78.1000231,2.4780405977490654
Kepler-1132 b,0.83,5298.0,14.167,2.353872667500348,6.154396637546991,428.0243999516448,62.8916228,2.4733508591953743
Kepler-1233 b,1.25,6198.0,13.594000000000001,2.60046885171467,7.29024721104729,654.2670590680123,45.1263042,2.470345581542012
Kepler-1381 b,0.94,5747.0,14.439,2.252992410321762,5.712759993635707,657.7165864512358,25.3842686,2.4695979957155463
Kepler-1204 b,1.03,5825.0,14.119000000000002,3.048825550286165,9.553880789072375,459.6823327424125,85.7350285,2.468375577687166
Kepler-1419 b,1.01,5796.0,14.507,2.85827395339328,8.561127950257225,574.0726834835815,42.5215895,2.4655548665750704
Kepler-1615 b,1.05,5865.0,13.402000000000001,2.0624408134288763,4.915899325405521,568.8086152266187,47.3126192,2.460022276481773
K2-155 d,0.58,4258.0,10.274000000000001,1.9055159689288532,4.297103828745345,355.2451885729838,40.718,2.4513168390983586
Kepler-1535 b,1.11,6021.0,13.104000000000001,2.544424264393233,7.025166769099882,416.62851419871936,138.9442,2.4301044969049403
Kepler-1196 b,0.97,5756.0,13.647,2.2305745753931867,5.616463113900312,484.5268221400485,66.1849031,2.428687606783647
Kepler-1237 b,0.9,5472.0,14.325999999999999,2.85827395339328,8.561127950257225,411.7216688158496,84.5733226,2.420523160675395
Kepler-1653 b,0.69,4807.0,13.88,2.17452998807175,5.378678946268962,280.6377353705711,140.2524,2.4158971249763
Kepler-1092 b,1.0,5862.0,13.499,2.073649730893164,4.961404307749391,520.8803516606448,58.6017925,2.3919358328355727
K2-104 b,0.49,3546.46,12.878,1.96156055625029,4.514164321022611,789.2281168422926,1.974238,2.38838032830581
Kepler-1236 b,0.82,5337.0,14.550999999999998,2.140903235678888,5.238047174620201,543.2517139324297,31.0571618,2.3823473372008563
Kepler-288 d,1.09,5918.0,14.0,2.6677223565003945,7.613660513581038,556.0586775158428,56.633742,2.367587144567664
Kepler-1632 b,1.19,6137.0,12.033,2.465961842143222,6.660874307857942,295.76076924954737,448.303558,2.3598501804440923
Kepler-1362 b,0.74,4857.0,14.208,2.60046885171467,7.29024721104729,290.40673045835416,136.205626,2.358120102970354
Kepler-560 b,0.33,3556.0,12.276,1.714964372035968,3.5924283374866732,318.6808130907311,18.47764449,2.3559741998779367
K2-83 c,0.42,3910.0,11.599,1.479577105285933,2.7950421667587446,457.50889844922085,9.99767,2.3539146321649347
Kepler-446 d,0.24,3359.0,13.591,1.3450700957144845,2.376954121834351,422.60712975860235,5.148921,2.350680417883158
Kepler-439 b,0.87,5431.0,13.344000000000001,2.2417834928574742,5.664527293856052,325.5056960496373,178.1396,2.347185341472976
Kepler-945 b,0.97,5718.0,14.742,2.6340956041075323,7.451231335285694,620.8200946168936,31.0033814,2.33291448961238
Kepler-1345 b,1.55,6449.0,12.802,2.365081584964636,6.204300939691,744.7275158660422,44.6169557,2.3280349622705607
Kepler-275 d,1.38,6165.0,14.277000000000001,3.3290484868933494,11.094267800464436,737.7716724727586,35.676062,2.300570198969724
KIC 8540376 c,1.26,6474.0,13.26,2.3987083373574976,6.355007915087713,589.361625799796,75.2,2.2996776923061764
Kepler-1129 c,1.0,5831.0,14.173,2.734975861286119,7.942832165712539,473.2108521540693,76.5369586,2.2832305798453194
Kepler-344 c,0.98,5774.0,14.082,2.947945293107579,9.022719445754493,394.5056863376798,125.596809,2.278410070412528
Kepler-230 c,0.82,5588.0,13.824000000000002,2.0400229785003017,4.825408008793681,395.7718366925333,91.773242,2.2782337875249423
K2-150 b,0.44,3499.0,12.107000000000001,1.9951873086431524,4.646507955161381,415.02708146541335,10.59357,2.271227927411885
Kepler-758 d,1.42,6228.0,13.37,2.118485400750313,5.145146536361885,911.5684483450632,20.4966197,2.2651723087901408
Kepler-1495 b,1.04,5831.0,14.175999999999998,2.9367363756432914,8.964475329136672,463.21732109616454,85.273256,2.263591701701585
K2-148 c,0.63,4079.0,11.082,1.7261732895002553,3.6324354591639914,628.9367686327184,6.9226,2.2297001164192096
K2-90 c,0.62,4484.0,11.168,1.300234425857335,2.243836781446057,909.9149226597158,2.900706,2.2149117541871735
Kepler-732 c,0.46,3631.0,12.595999999999998,1.2666076734644731,2.1460806314468677,992.377878376176,0.89304124,2.197389379418699
Kepler-343 c,1.43,5807.0,13.039000000000001,2.017605143571727,4.7356101178632075,819.2849370896434,23.22182,2.194347753586033
Kepler-84 f,1.17,6031.0,13.583,2.196947823000325,5.473284237364959,629.0506508842014,44.552169,2.188442235323284
Kepler-445 d,0.21,3157.0,13.542,1.232980921071611,2.0501245480279984,329.6109832248781,8.15275,2.1873446049793066
Kepler-1503 b,0.74,5069.0,14.353,2.275410245250337,5.809729946440362,342.54072800825867,96.16987,2.1871669195267343
Kepler-150 f,0.94,5560.0,13.817,3.6428981758933956,12.930472493720051,233.40020698278258,637.2093,2.179627111829728
Kepler-1474 b,1.04,5870.0,14.027000000000001,2.163321070607463,5.331631269839748,618.1357659962821,36.4333452,2.1743527329195396
Kepler-1255 b,1.12,6018.0,14.036,2.320245915107486,6.0056811113872275,654.367261194934,36.2919336,2.1648871822401743
K2-133 e,0.46,3655.0,11.084000000000001,1.7261732895002553,3.6324354591639914,325.7745310080698,26.5841,2.164322803825546
Kepler-930 b,1.4,6335.0,12.640999999999998,2.1296943182146006,5.1915112889537065,599.6853033802258,71.4517775,2.159411042725716
Kepler-1510 b,1.28,6200.0,14.075999999999999,3.3626752392862116,11.285448263088702,534.6136006112652,84.703921,2.1536047345410827
Kepler-1549 b,0.84,5324.0,13.790999999999999,2.566842099321808,7.130713721692147,286.74617040270846,214.886545,2.1528485744407826
Kepler-896 b,0.81,5262.0,14.164000000000001,2.5332153469289462,6.972636542665684,320.0954961060794,144.547396,2.1396305934608817
K2-153 b,0.53,3845.0,12.023,1.9951873086431524,4.646507955161381,544.6574575069504,7.51574,2.135312053312271
Kepler-11 g,1.06,5663.0,12.548,3.3290484868933494,25.109613807188172,411.7938885631384,118.3807,2.1320552987291705
Kepler-1090 b,0.82,5321.0,13.595999999999998,2.252992410321762,5.712759993635707,291.76660947118125,198.680179,2.1225164309483926
Kepler-1554 b,0.81,5297.0,14.367,2.903109623250429,8.790676133336918,290.0965862555449,198.088774,2.108388196396156
Kepler-1432 b,1.13,6031.0,14.267999999999999,2.2193656579288996,5.568567707374302,755.8331205786335,23.9109011,2.083637099731165
K2-173 b,0.84,5580.0,10.777999999999999,1.6028751973930944,3.20246170232056,997.9551620091088,5.868699,2.0788968388087317
Kepler-1582 b,0.3,3208.0,13.285,1.4907860227502205,2.8311342957483387,442.5596990140294,4.83817712,2.073385801735586
K2-162 b,0.69,4842.0,10.517000000000001,1.4347414354287835,2.6525869550188537,687.7635053070493,9.45889,2.073278001328442
Kepler-974 b,0.5,3687.0,11.950999999999999,1.5692484450002324,3.0890884365331885,621.1478893993557,4.19449651,2.069974926571519
Kepler-265 d,1.1,5835.0,14.252,2.4883796770717965,6.764142334589832,607.3717140892802,43.130617,2.0654579674825198
K2-49 b,0.45,4175.0,13.463,1.9279338038574276,4.383399369713974,768.1691434807966,2.77065,2.0585548575171666
Kepler-523 b,0.86,5515.0,11.283,1.96156055625029,4.514164321022611,990.6977688950528,5.83598311,2.0287913245108493
K2-86 b,0.76,5482.0,11.44,1.96156055625029,4.514164321022611,830.3741593962976,8.77683,2.025534934458017
Kepler-1548 b,0.97,5706.0,14.057,2.64530452157182,7.505214106079843,388.099484439509,124.828679,2.0103584679017272
Kepler-1411 b,0.92,5664.0,14.686,2.8246472010004178,8.390611257959122,427.53564352454066,86.1150888,2.006807328521391
Kepler-1635 b,0.85,5347.0,14.345,3.6428981758933956,12.930472493720051,222.8128785883551,469.63111,1.9954420033458442
Kepler-1319 b,0.54,3655.0,11.57,1.3450700957144845,2.376954121834351,715.8897111711625,2.88676265,1.9949768218061594
Kepler-1249 b,1.28,6202.0,14.167,2.376290502428923,6.254371076463784,810.4707896471821,24.3347127,1.9936198506083047
K2-81 b,0.63,4674.13,12.048,1.9727694737145778,4.558103856738605,736.4078630411232,6.102325,1.9904323413113953
Kepler-443 b,0.71,4723.0,14.365,2.353872667500348,6.154396637546991,272.7205609557398,177.6693,1.9659595127064748
Kepler-335 c,1.85,5877.0,12.847999999999999,3.071243385214739,9.673611413403854,645.9366353727838,67.844469,1.9489939646437058
Kepler-617 b,0.48,3712.0,12.437000000000001,1.32265226078591,2.3100006044144146,833.4784282102991,1.68269615,1.9293105188561104
K2-190 b,0.91,5631.0,9.834,1.356279013178772,2.410725771359588,871.446566097882,10.098858,1.9227489950038128
K2-72 e,0.33,3360.47,11.685,1.2890255083930477,2.2110522707262867,285.87581847534165,24.158868,1.914257542937793
Kepler-722 c,1.05,5863.0,14.261,2.8246472010004178,8.390611257959122,436.4304182107017,105.144749,1.9126936657083307
K2-128 b,0.78,4469.51,10.491,1.4235325179644962,2.6174536911032447,804.2416530203967,5.675819,1.9005785670395523
Kepler-1580 b,2.15,6228.0,11.584000000000001,2.107276483286026,5.098953187984645,768.3572017537225,56.6449279,1.882694062105577
Kepler-1504 b,0.81,5393.0,14.409,2.1296943182146006,5.1915112889537065,395.03129089336824,82.304003,1.8824759820342094
K2-68 b,0.68,4746.0,11.139000000000001,1.580457362464519,3.1266925051908285,709.1513311332225,8.05428,1.8743451933277393
Kepler-265 e,1.1,5835.0,14.252,2.589259934250383,7.2369079213136205,522.4144998572078,67.831024,1.8707412752751258
K2-148 b,0.63,4079.0,11.082,1.3338611782501972,2.3433789016000204,732.6042177607627,4.38395,1.857560634490426
K2-148 d,0.63,4079.0,11.082,1.6365019497859563,3.3175122557741314,561.0826774530366,9.7579,1.8558723768786716
Kepler-1550 b,1.11,5991.0,13.812000000000001,3.0151987978933024,9.375437804534274,353.2632939749581,225.582809,1.8544657766077854
K2-101 b,0.73,4819.0,11.162,1.9951873086431524,4.646507955161381,601.387331265448,14.677286,1.8475584687273892
K2-35 b,0.62,4402.71,12.144,1.9279338038574276,4.383399369713974,712.7019402494617,5.608352,1.846950161218101
K2-227 b,0.89,5673.0,10.392999999999999,1.6701287021788185,3.4342296812423783,778.7681795818336,13.621832,1.8201784446203737
Kepler-1600 b,0.82,5214.0,14.350999999999999,3.127287972536176,9.97561837853082,229.05045680995534,386.370548,1.802508096530393
Kepler-1567 b,0.93,5655.0,14.370999999999999,2.734975861286119,7.942832165712539,353.5917609431839,153.979578,1.800658338521788
Kepler-1538 b,1.03,5837.0,14.122,2.8246472010004178,8.390611257959122,363.0317173765607,175.138819,1.7627029291242806
Kepler-1486 b,1.12,5965.0,14.198,2.320245915107486,6.0056811113872275,565.8763244359658,54.6495759,1.737541675774376
Kepler-220 c,0.67,4632.0,11.206,1.5692484450002324,3.0890884365331885,663.0900588912496,9.034199,1.7343350110551916
Kepler-1475 b,1.28,6214.0,14.192,2.925527458179004,8.906386619119461,542.0184750630513,82.177374,1.7270905690639458
Kepler-1496 b,1.27,6182.0,13.610999999999999,2.2193656579288996,5.568567707374302,581.8038259783826,64.6588017,1.718391756897129
Kepler-1268 b,1.09,5904.0,14.152999999999999,2.0288140610360146,4.780422241984295,610.0270584617128,40.9903986,1.695768458010402
K2-168 b,0.83,5502.7,10.957,1.8606802990717037,4.126638548526864,702.4304971665434,15.8523,1.6754494217693556
Kepler-37 d,0.79,5417.0,8.356,1.9391427213217156,12.202000937442456,497.3409225598799,39.7922,1.660594452890943
K2-254 b,0.67,4629.0,11.985999999999999,1.625293032321669,3.2789763547105184,863.0956667123213,4.09639,1.6498002573889075
K2-5 b,0.57,3930.0,12.449000000000002,1.9055159689288532,4.297103828745345,620.2225084141575,5.73594,1.6275151609927634
K2-149 b,0.57,3745.0,11.452,1.6365019497859563,3.3175122557741314,473.1769327501571,11.332,1.6124126594350165
Kepler-968 b,0.7,4598.0,12.517999999999999,1.9951873086431524,4.646507955161381,897.6782946064646,3.69298373,1.606254216072595
Kepler-1606 b,0.86,5422.0,13.875,2.073649730893164,4.961404307749391,303.31824966686315,196.435224,1.5838468603460265
Kepler-1124 b,0.34,3658.0,13.671,1.2778165909287604,2.1784667134029814,617.3064269966208,2.85234897,1.5426340195198034
Kepler-267 b,0.56,4258.0,13.334000000000001,1.9839783911788649,4.602218500579616,798.6788236792897,3.353728,1.5223166423249739
K2-203 b,0.76,5000.0,10.773,1.3674879306430594,2.4446933617383237,732.5777636117965,9.695101,1.519980305418369
K2-35 c,0.62,4402.71,12.144,1.32265226078591,2.3100006044144146,949.3108376342334,2.399964,1.5073541563036963
Kepler-205 c,0.55,4321.0,11.607999999999999,1.6365019497859563,3.3175122557741314,442.3428958451876,20.306546,1.5067320406450144
K2-244 b,0.92,5677.0,10.555,1.74859112442883,3.712996144877901,697.1850302922874,21.06884,1.5023738302095173
Kepler-1422 b,1.23,6194.0,14.658,2.017605143571727,4.7356101178632075,872.6956723731022,18.6051942,1.498977653535925
Kepler-202 b,0.67,4668.0,12.255,1.625293032321669,3.2789763547105184,868.4310699975844,4.069427,1.466586840222796
Kepler-674 b,0.57,4192.0,13.213,1.6925465371073931,3.5129623193951516,907.0453493528566,2.24338185,1.4351356552361167
Kepler-937 c,1.22,6095.0,14.025,2.6677223565003945,7.613660513581038,423.4012651202483,153.343364,1.422560798256229
Kepler-296 c,0.48,3740.0,13.390999999999998,1.9951873086431524,4.646507955161381,547.3268079144078,5.8416366,1.3933296592888353
K2-252 b,0.82,5152.0,11.235999999999999,1.7373822069645426,3.6726248461524946,697.1572960980975,13.81513,1.3704964440180722
Kepler-1089 b,0.49,3753.0,13.255,1.8270535466788416,4.000659673769825,585.1912216464523,5.13248562,1.3573541082428282
K2-58 d,0.86,5413.0,10.765,1.714964372035968,3.5924283374866732,621.3950986492839,22.8827,1.3564800605698462
Kepler-49 d,0.56,4252.0,13.184000000000001,1.6028751973930944,3.20246170232056,871.3242145801104,2.576549,1.348603279705156
Kepler-1075 b,0.54,3959.0,13.217,1.4235325179644962,2.6174536911032447,959.4989654050436,1.52372816,1.3481724924244114
Kepler-753 b,0.65,4346.0,12.607999999999999,1.9055159689288532,4.297103828745345,718.7220157517504,5.74772501,1.3479117716378348
EPIC 205950854 c,0.83,5502.7,10.957,1.3114433433216224,2.2768197294591714,880.4165453829669,8.050722,1.332653561773331
K2-172 b,0.87,5569.0,11.097999999999999,1.6701287021788185,3.4342296812423783,746.0578703703711,14.316941,1.318924067496147
Kepler-1621 b,1.24,6158.0,13.942,2.163321070607463,5.331631269839748,510.8495348986248,92.263714,1.3145055864253952
Kepler-11 b,1.06,5663.0,12.548,1.804635711750267,1.9070592764953043,931.8631950637066,10.3039,1.293034697209398
K2-169 b,0.92,5548.0,10.790999999999999,1.2778165909287604,2.1784667134029814,990.2188103820578,6.380803,1.273137930972776
EPIC 211822797 b,0.57,4148.21,12.277000000000001,1.9839783911788649,4.602218500579616,417.19190708844866,21.169861,1.2488061919576665
Kepler-1636 b,1.02,5797.0,14.645,3.228168229714764,10.528825072118428,267.7700812051586,425.47785,1.2395391359188288
Kepler-1609 b,1.27,6132.0,13.918,2.2193656579288996,5.568567707374302,477.2261781802473,114.34219,1.223685648642196
Kepler-167 b,0.73,4890.0,12.446,1.614084114857382,3.2406260416561223,916.5793842722455,4.3931632,1.1834209074610404
Kepler-137 c,0.8,5187.0,11.65,1.8830981340002784,4.211516049238189,620.3873394686979,18.735753,1.1757869941669084
K2-102 b,0.71,4695.0,11.282,1.300234425857335,2.243836781446057,662.7382015980089,9.915615,1.1672511939666474
Kepler-126 c,1.36,6239.0,9.616,1.580457362464519,3.1266925051908285,871.566027332552,21.869741,1.161317462909822
Kepler-901 b,0.57,4184.0,12.753,1.3674879306430594,2.4446933617383237,781.4595645544536,3.51749439,1.1581590706381129
Kepler-601 b,0.79,5160.0,12.647,1.9055159689288532,4.297103828745345,926.6759213318243,5.37886844,1.155582422106656
Kepler-174 b,0.62,4880.0,12.790999999999999,1.96156055625029,4.514164321022611,585.8534986182971,13.98179,1.1526534259415522
Kepler-1350 c,0.53,3827.0,13.989,1.7261732895002553,3.6324354591639914,877.2779514460265,1.76678906,1.1521420982026787
Kepler-327 d,0.49,3799.0,12.794,1.7261732895002553,3.6324354591639914,427.38516169053497,13.969457,1.138538838905377
Kepler-249 c,0.48,3568.0,12.835999999999999,1.5132038576787952,2.903889507736611,494.8856132238436,7.113702,1.135533330523077
Kepler-968 c,0.7,4598.0,12.517999999999999,1.6925465371073931,3.5129623193951516,776.3368566095902,5.70940492,1.1216769349958726
K2-170 c,0.98,5748.0,11.445,1.804635711750267,3.917569143775522,852.8569733471813,12.400047,1.120060097404631
Kepler-22 b,0.98,5518.0,10.523,2.376290502428923,35.91628304066157,285.834238904081,289.8623,1.118611499054719
Kepler-186 c,0.52,3755.0,12.472999999999999,1.2553987560001856,2.1138945528153386,614.7474037477884,7.267302,1.1143383545345462
Kepler-137 b,0.8,5187.0,11.65,1.4683681878216457,2.7591409300087357,806.1005917256686,8.436387,1.1056192297229028
K2-13 b,0.78,5698.0,11.571,1.8943070514645655,4.254221312383409,527.7042790631008,39.91488,1.0995063952458253
Kepler-202 c,0.67,4668.0,12.255,1.8494713816074164,4.0844669500935815,548.0275455754794,16.282493,1.0947766940610273
Kepler-625 b,0.96,5789.0,12.203,1.9951873086431524,4.646507955161381,981.0606535999307,7.75192492,1.0790536261353778
Kepler-83 d,0.59,4648.0,13.737,1.9391427213217156,4.4268117745556665,762.2201019717369,5.169796,1.0553097298815879
Kepler-114 b,0.67,4605.0,12.035,1.2553987560001856,2.1138945528153386,789.4097064966157,5.188549,1.0545809441412854
Kepler-145 b,1.98,6022.0,10.913,2.64530452157182,37.18765589165844,985.9880164475064,22.951,1.0523966207335682
LHS 1815 b,0.5,3643.0,8.801,1.087264994035875,8.699368732946079,617.9123165750419,3.81433,1.037458232211074
Kepler-737 b,0.48,3813.0,12.91,1.96156055625029,4.514164321022611,332.9978845635435,28.59915399,1.0347896981577143
K2-185 b,0.91,5722.0,11.065999999999999,1.3114433433216224,2.2768197294591714,858.6198774743804,10.616646,1.0282611023078823
Kepler-844 b,0.57,4128.0,13.804,1.6813376196431058,3.473504145298686,851.303212739669,2.61302086,1.017177701766026
Kepler-136 c,1.35,6165.0,10.804,1.9951873086431524,4.646507955161381,946.9946069529828,16.399235,1.0031586101987193
Kepler-962 b,0.86,5478.0,12.331,1.9727694737145778,4.558103856738605,772.6381220626915,12.05707239,0.9837603883962003
Kepler-32 e,0.53,3900.0,13.616,1.5019949402145079,2.8674168852502273,753.5619008206113,2.896,0.9807245907094887
Kepler-186 d,0.52,3755.0,12.472999999999999,1.4011146830359216,2.547766971334035,467.1533389267701,13.342996,0.9767410046243739
Kepler-124 c,0.64,4984.0,12.78,1.74859112442883,3.712996144877901,607.9129313778685,13.821375,0.9715989681811393
K2-205 b,1.08,5890.0,11.235,1.9951873086431524,4.646507955161381,711.9570168529757,26.672263,0.9662642239506593
Kepler-326 c,0.8,5105.0,12.229000000000001,1.4011146830359216,2.547766971334035,974.8302849818581,4.580358,0.9635531803109426
Kepler-141 c,0.79,4910.0,11.955,1.4123236005002089,2.582513543696334,812.8885334449459,7.010606,0.9445004232514932
Kepler-179 c,0.76,5302.0,13.277999999999999,1.9951873086431524,4.646507955161381,880.9066603199948,6.40013,0.9423068438882078
Kepler-167 c,0.73,4890.0,12.446,1.5468306100716573,3.014443359322794,770.2214326040905,7.406114,0.9409278535230521
Kepler-231 b,0.49,3767.0,13.405,1.7261732895002553,3.6324354591639914,467.3595929733175,10.065275,0.9396791091401083
Kepler-615 b,0.69,4655.0,12.645999999999999,1.7373822069645426,3.6726248461524946,644.160587418095,10.35584657,0.9342665690651493
Kepler-261 c,0.79,5098.0,12.127,1.9951873086431524,4.646507955161381,553.1264654348745,24.570858,0.9303789854984155
Kepler-515 b,0.83,5293.0,11.295,1.4571592703573584,2.7234310214986284,623.3329921979309,19.96371318,0.9260489011093429
Kepler-249 d,0.48,3568.0,12.835999999999999,1.5692484450002324,3.0890884365331885,382.67752662463937,15.368459,0.9205779393226589
Kepler-1017 b,0.87,5473.0,12.838,1.9951873086431524,4.646507955161381,920.5419290940667,7.23400469,0.9202264367645105
Kepler-992 b,0.74,4944.0,11.899000000000001,1.625293032321669,3.2789763547105184,558.8303294659539,20.16034462,0.911461996423448
Kepler-331 b,0.49,4347.0,14.082,1.8158446292145543,3.959024650253238,575.4457182475362,8.457496,0.9047432572019347
Kepler-236 b,0.51,3750.0,13.224,1.5692484450002324,3.0890884365331885,506.4458754037531,8.295611,0.90261545622019
Kepler-909 b,1.23,6154.0,10.585999999999999,1.4683681878216457,2.7591409300087357,952.0612727671669,13.93290318,0.9016770054010905
Kepler-1439 b,0.43,3578.0,13.577,1.4571592703573584,2.7234310214986284,458.6536587754358,8.07392849,0.8876013262716191
Kepler-231 c,0.49,3767.0,13.405,1.9279338038574276,4.383399369713974,376.54301490805784,19.271566,0.8740837569830413
Kepler-211 c,0.82,5123.0,11.927,1.2890255083930477,2.2110522707262867,898.273935665815,6.04045,0.8714288210418716
Kepler-236 c,0.51,3750.0,13.224,1.9951873086431524,4.646507955161381,355.3879933338734,23.968127,0.865470033776192
Kepler-158 c,0.62,4623.0,12.722000000000001,1.9055159689288532,4.297103828745345,441.5344107652524,28.551383,0.8635915970408318
Kepler-329 c,0.52,4257.0,13.513,1.9279338038574276,4.383399369713974,440.29064838649583,18.684737,0.8635020806298684
Kepler-296 b,0.48,3740.0,13.390999999999998,1.614084114857382,3.2406260416561223,444.4798078294244,10.864384,0.85898273444889
Kepler-102 d,0.76,4909.0,9.984,1.176936333750174,3.8141185529906085,701.6834533320798,10.3117,0.8555473974543052
Kepler-132 d,1.18,6003.0,10.797,1.5468306100716573,3.014443359322794,852.537034296662,18.010199,0.8517961737845485
Kepler-973 b,0.78,5213.0,11.845,1.96156055625029,4.514164321022611,442.7278150346192,49.6077331,0.8508258950786768
Kepler-298 b,0.58,4465.0,13.718,1.96156055625029,4.514164321022611,579.6473137447348,10.475464,0.8503563067808535
Kepler-120 c,0.53,4096.0,13.019,1.5244127751430825,2.940551739807444,484.6518867002505,12.794585,0.8464910736037243
Kepler-629 b,0.84,5444.0,12.107000000000001,1.3786968481073467,2.4788564097529733,899.5485789775031,7.2385854,0.8353843364233032
Kepler-220 e,0.67,4632.0,11.206,1.3338611782501972,2.3433789016000204,384.52545395585685,45.902733,0.814198262556966
Kepler-801 b,0.63,4435.0,13.489,1.9951873086431524,4.646507955161381,575.7989070592071,11.41928253,0.8133535632541085
Kepler-1366 b,0.6,4070.0,13.772,1.4347414354287835,2.6525869550188537,909.3771198893751,2.16457097,0.8097633491298065
Kepler-1088 b,1.08,5975.0,10.779000000000002,1.4235325179644962,2.6174536911032447,741.3729351782345,23.12748644,0.8003458310711193
Kepler-367 b,0.69,4710.0,11.243,1.300234425857335,2.243836781446057,420.746764359237,37.815724,0.7988433471460697
Kepler-1062 b,0.7,4597.0,13.025,1.7598000418931175,3.7535490047190714,661.0287201001496,9.30412078,0.7954949562282922
Kepler-1032 b,0.71,4647.0,13.925999999999998,1.8718892165359908,4.168988355178484,947.5021698169543,3.29011795,0.7931193791248721
Kepler-333 b,0.53,4259.0,12.86,1.32265226078591,2.3100006044144146,506.8264944291305,12.551158,0.7919500913649186
K2-47 b,0.76,5054.0,12.295,1.8943070514645655,4.254221312383409,503.6483560661095,31.6372,0.7919478525394044
Kepler-1652 b,0.38,3638.0,13.454,1.6028751973930944,3.20246170232056,265.86434705781187,38.09722,0.7891751296518094
Kepler-646 b,0.91,5634.0,12.525,1.9951873086431524,4.646507955161381,745.8151680261929,15.87364565,0.787114772516523
Kepler-1074 b,0.57,4002.0,12.876,1.2553987560001856,2.1138945528153386,625.7302286458137,5.94566534,0.7840874225537129
Kepler-1096 b,0.63,4306.0,13.175,1.2441898385358983,2.0819090115750276,885.8095106008426,2.89221751,0.7825691901690464
Kepler-508 b,1.25,6025.0,10.674000000000001,1.6365019497859563,3.3175122557741314,771.2204623103939,25.30889748,0.7819173750905526
Kepler-329 b,0.52,4257.0,13.513,1.4011146830359216,2.547766971334035,599.257896552278,7.416397,0.7761286736680241
Kepler-1007 b,0.7,4587.0,12.94,1.4347414354287835,2.6525869550188537,805.1415419519603,5.18500207,0.7726676842432741
Kepler-99 b,0.73,4782.0,11.368,1.479577105285933,6.03902104223513,880.1683269718958,4.60358,0.7716699372187781
Kepler-1063 b,1.14,5945.0,11.159,1.4907860227502205,2.8311342957483387,892.8289209993063,14.07971466,0.7710975329515641
Kepler-352 c,0.78,5212.0,11.61,1.2441898385358983,2.0819090115750276,646.0766803331247,16.332995,0.7655232161579162
Kepler-1048 b,0.7,4651.0,13.130999999999998,1.614084114857382,3.2406260416561223,738.1200789725019,6.92101021,0.756041808972584
Kepler-354 b,0.67,4648.0,13.875,1.8382624641431287,4.042473883211187,789.3688819159396,5.47666,0.7419438379876725
Kepler-80 e,0.68,4540.0,12.954,1.6028751973930944,4.128783333612334,814.5972210755004,4.64489,0.7373393854620997
Kepler-110 b,1.15,5960.0,11.919,1.8270535466788416,4.000659673769825,942.0558528558728,12.691112,0.733953406440825
Kepler-100 d,1.49,5825.0,10.081,1.614084114857382,3.000439928352612,737.0984789523537,35.3331,0.7331820649014402
Kepler-883 b,1.09,6116.0,12.05,1.782217876821692,3.835198019770584,927.0058018325033,12.98495573,0.732806564901064
K2-285 e,0.79,4975.0,10.477,1.9503516387860027,10.701780973266148,501.93755231837036,14.76289,0.7320546556065611
Kepler-52 d,0.56,4263.0,13.152999999999999,1.9503516387860027,4.470400193020669,360.5346527296404,36.445171,0.7305141208951506
Kepler-1008 b,0.78,5066.0,11.93,1.2778165909287604,2.1784667134029814,689.1262647455655,12.43931193,0.7295071238083738
Kepler-127 b,1.36,6106.0,10.536,1.4011146830359216,2.547766971334035,971.0567437985534,14.435889,0.7242582354277435
Kepler-331 c,0.49,4347.0,14.082,1.8382624641431287,4.042473883211187,452.7582699117182,17.28111,0.7232940083052026
Kepler-186 e,0.52,3755.0,12.472999999999999,1.2666076734644731,2.1460806314468677,393.6304000836382,22.407704,0.721817744622574
Kepler-895 b,0.61,4315.0,14.092,1.5356216926073696,2.9774031621204435,884.5357516779878,2.80624233,0.7183499928665421
Kepler-196 b,0.78,5128.0,12.752,1.9055159689288532,4.297103828745345,587.7993963118105,20.739886,0.7164191093489297
Kepler-542 b,0.9,5526.0,12.21,1.5692484450002324,3.0890884365331885,774.6957379648566,13.14497566,0.7072227579242346
Kepler-928 b,0.7,4700.0,13.685,1.5916662799288068,3.1644837259114307,904.626095259034,3.9324613,0.705003888621199
Kepler-273 c,0.81,5626.0,13.682,1.9839783911788649,4.602218500579616,903.5541152778301,8.014927,0.7012825138524542
Kepler-369 c,0.47,3591.0,13.247,1.4123236005002089,2.582513543696334,387.1451013063014,14.871572,0.7009763964185773
Kepler-1064 b,0.79,5153.0,12.33,1.5468306100716573,3.014443359322794,636.3822453156042,16.54080322,0.7002454856095796
Kepler-252 b,0.55,4208.0,13.24,1.232980921071611,2.0501245480279984,624.7646378348054,6.668391,0.6946166436840664
Kepler-1029 b,0.77,5030.0,12.765999999999998,1.2553987560001856,2.1138945528153386,958.025045152431,4.41769648,0.6920261014285648
Kepler-353 c,0.5,3903.0,13.600999999999999,1.3786968481073467,2.4788564097529733,521.9155496603104,8.410894,0.6875123528047797
Kepler-1059 b,0.72,4906.0,13.993,1.7261732895002553,3.6324354591639914,967.365321346528,3.76419105,0.6871413630726403
Kepler-744 b,0.93,5594.0,12.354000000000001,1.625293032321669,3.2789763547105184,818.9036886427297,12.06222443,0.6857865550847595
Kepler-579 b,0.96,5636.0,12.993,1.9951873086431524,4.646507955161381,894.6344076857988,9.66857723,0.6839002577423556
Kepler-1046 b,1.04,5913.0,12.123,1.714964372035968,3.5924283374866732,848.949572141451,14.37508035,0.6780437366721007
Kepler-1324 b,0.73,4776.0,13.472000000000001,1.5132038576787952,2.903889507736611,914.4387721701983,4.11584468,0.6768406657723468
Kepler-49 e,0.56,4252.0,13.184000000000001,1.5580395275359447,3.051671919984473,450.4344884656773,18.596108,0.671921372622957
Kepler-272 c,0.93,5297.0,13.159,1.7934267942859794,3.8762934881186193,997.1945373262006,6.057342,0.6551090581535377
Kepler-55 e,0.62,4503.0,13.97,1.5468306100716573,3.014443359322794,780.2801055961625,4.617534,0.6550185521596664
Kepler-440 b,0.56,4134.0,12.96,1.9055159689288532,4.297103828745345,303.200675030191,101.11141,0.6514503788309977
Kepler-520 b,1.09,6112.0,11.806,1.6589197847145314,3.3951392962502265,801.6151105308815,19.67416124,0.6459468170647934
Kepler-334 c,1.07,5828.0,11.71,1.4347414354287835,2.6525869550188537,888.5725732519606,12.758005,0.6430458542479371
Kepler-215 b,1.03,5739.0,12.417,1.625293032321669,3.2789763547105184,968.9214158316622,9.360672,0.6425932243642003
Kepler-777 b,0.56,4043.0,13.875,1.4683681878216457,2.7591409300087357,637.9992124918384,5.72812599,0.6409739894609432
Kepler-298 c,0.58,4465.0,13.718,1.9279338038574276,4.383399369713974,444.56919552163873,22.92881,0.6376964422840337
Kepler-225 c,0.48,3682.0,14.032,1.8382624641431287,4.042473883211187,369.1613916550108,18.794234,0.6288896329214925
Kepler-215 c,1.03,5739.0,12.417,1.7710089593574048,3.7942830779646433,835.3894309132017,14.667108,0.6194587236659292
Kepler-113 b,0.69,4725.0,11.886,1.8158446292145543,11.760198871721043,843.7767972952934,4.754,0.6191788159217058
Kepler-309 b,0.72,4713.0,13.504000000000001,1.5580395275359447,3.051671919984473,793.7999061074363,5.923653,0.6181714222904973
Kepler-1465 b,0.71,4726.0,12.718,1.7710089593574048,3.7942830779646433,454.2324130675881,31.8277111,0.6171052913410332
Kepler-1479 b,0.98,5796.0,12.667,1.8270535466788416,4.000659673769825,811.4976788671197,14.53261362,0.616911192485885
Kepler-804 b,1.05,5817.0,12.630999999999998,1.9391427213217156,4.4268117745556665,843.2858292176139,14.37457351,0.6134790998409932
Kepler-1069 b,0.98,5722.0,11.945,1.6028751973930944,3.20246170232056,678.7272700479343,23.8990296,0.6069090720794578
Kepler-184 c,0.87,5788.0,13.1,1.9727694737145778,4.558103856738605,693.1894645739953,20.303005,0.6052343240164599
Kepler-653 b,1.19,5665.0,12.194,1.9503516387860027,4.470400193020669,866.2173184076197,14.70748976,0.6044920529488035
Kepler-935 b,0.73,4830.0,13.292,1.3450700957144845,2.376954121834351,873.6936995357207,4.88083852,0.6028270571532873
Kepler-271 b,0.87,5555.0,12.198,1.232980921071611,2.0501245480279984,831.4412784094825,10.43547805,0.5969627067057396
Kepler-641 b,1.13,5713.0,12.575999999999999,1.8494713816074164,4.0844669500935815,985.1134651955372,9.48961571,0.5967633306807962
Kepler-300 b,0.9,5986.0,13.113,1.6701287021788185,3.4342296812423783,893.0327818761638,10.446347,0.5832680196160093
Kepler-1079 b,1.36,5758.0,11.422,1.625293032321669,3.2789763547105184,965.4261472912239,13.24503188,0.5807153106638873
Kepler-169 d,0.76,4997.0,12.729000000000001,1.2553987560001856,2.1138945528153386,766.9355600878207,8.348125,0.5784405803620868
Kepler-1644 b,0.86,5499.0,12.989,1.8830981340002784,4.211516049238189,648.4410943036501,21.0907758,0.574009826435652
Kepler-130 d,1.13,5884.0,10.81,1.6365019497859563,3.3175122557741314,491.150478783214,87.517905,0.5723478168981849
Kepler-1492 b,0.72,4712.0,12.804,1.4907860227502205,2.8311342957483387,562.3790065636686,16.75255007,0.5708406263141184
Kepler-888 b,0.9,5875.0,11.915,1.7598000418931175,3.7535490047190714,466.8029268492512,70.6979061,0.5665806430691902
Kepler-1190 b,0.72,4730.0,12.862,1.3338611782501972,2.3433789016000204,661.9652713727659,10.45843441,0.5661413758060699
Kepler-529 c,1.14,6087.0,12.786,1.9951873086431524,4.646507955161381,945.7251532236209,12.8345022,0.5639555482968618
Kepler-795 b,0.96,5631.0,12.142999999999999,1.6813376196431058,3.473504145298686,620.7861241919936,29.6193421,0.561903587712438
Kepler-1050 b,1.13,6010.0,12.042,1.6028751973930944,3.20246170232056,872.5734921578775,15.3787546,0.5612102708072647
Kepler-399 d,0.68,5502.0,13.175,1.8943070514645655,4.254221312383409,428.1817470123537,58.034616,0.5607982809724974
Kepler-200 c,0.94,5678.0,12.870999999999999,1.5916662799288068,3.1644837259114307,884.7313597214401,10.222157,0.5562553425074931
Kepler-54 d,0.55,4252.0,13.508,1.5244127751430825,2.940551739807444,428.31441320937597,20.995694,0.5546021186663931
Kepler-1114 b,0.83,5374.0,12.437999999999999,1.3450700957144845,2.376954121834351,700.4874589894948,14.97435694,0.5540174357706148
Kepler-296 f,0.48,3740.0,13.390999999999998,1.804635711750267,3.917569143775522,247.39760540536312,63.33627,0.5527519573664765
Kepler-174 c,0.62,4880.0,12.790999999999999,1.4907860227502205,2.8311342957483387,400.4812069536309,44.000529,0.5515050946972663
Kepler-898 b,0.62,4223.0,13.959000000000001,1.4907860227502205,2.8311342957483387,682.3933056219635,5.8706191,0.5487848901198291
Kepler-176 b,0.89,5232.0,13.097000000000001,1.4347414354287835,2.6525869550188537,988.1482432992401,5.433074,0.5457059430127879
Kepler-931 b,0.81,5241.0,12.927,1.3338611782501972,2.3433789016000204,832.0144895018519,8.03755877,0.5456517281012707
Kepler-296 e,0.48,3740.0,13.390999999999998,1.5244127751430825,2.940551739807444,303.8940728122304,34.14211,0.5452353045582695
Kepler-237 b,0.72,4861.0,13.749,1.4123236005002089,2.582513543696334,889.3653970990626,4.715106,0.5445535295615632
Kepler-330 c,0.72,5117.0,13.86,1.9503516387860027,4.470400193020669,614.6473755940864,15.955387,0.5440247961146456
Kepler-301 d,0.9,5815.0,13.145999999999999,1.74859112442883,3.712996144877901,794.7587599950582,13.751243,0.5426951193297884
Kepler-1006 b,0.74,5328.0,13.052999999999999,1.5356216926073696,2.9774031621204435,608.8205546960219,19.76172042,0.542133491509505
Kepler-60 d,1.26,5905.0,12.804,1.9951873086431524,4.160567654887256,993.893387641185,11.8981,0.5373564224885753
Kepler-191 c,0.79,5282.0,13.42,1.8606802990717037,4.126638548526864,632.6744828160353,17.738506,0.5358093451497261
Kepler-1327 b,1.03,5885.0,12.788,1.804635711750267,3.917569143775522,833.782014590863,14.88801098,0.5340665103261174
Kepler-1133 b,0.9,5569.0,13.595999999999998,1.9727694737145778,4.558103856738605,814.9909495264804,11.55562343,0.5291488645400428
Kepler-206 c,1.19,5764.0,12.33,1.7710089593574048,3.7942830779646433,909.9328090778429,13.137471,0.5261544503028052
Kepler-1384 b,0.74,4919.0,13.786,1.9391427213217156,4.4268117745556665,611.3003318272323,15.36262753,0.5260109191106408
Kepler-46 d,0.79,5309.0,13.814,1.6365019497859563,3.3175122557741314,878.94607414648,6.766589,0.5254245899343744
Kepler-306 b,0.72,4954.0,14.084000000000001,1.5244127751430825,2.940551739807444,906.3806165868662,4.646186,0.5252787485492788
Kepler-55 f,0.62,4503.0,13.97,1.5916662799288068,3.1644837259114307,600.6599053456721,10.198545,0.5233156772870322
Kepler-1332 b,0.9,5581.0,12.568,1.3674879306430594,2.4446933617383237,806.5031215699302,11.87456832,0.5220744588630978
Kepler-948 b,0.94,5679.0,13.624,1.8494713816074164,4.0844669500935815,964.4451702368949,7.76846622,0.521068231840317
Kepler-349 c,0.93,5956.0,13.584000000000001,1.96156055625029,4.514164321022611,854.6235870116024,12.247629,0.5186830720220785
Kepler-1481 b,0.75,4908.0,13.181,1.232980921071611,2.0501245480279984,839.206907067906,5.94220998,0.5155854428704248
Kepler-357 b,0.83,5036.0,13.991,1.8382624641431287,4.042473883211187,881.30828721028,6.475434,0.5116963333761705
Kepler-347 b,1.0,6088.0,13.390999999999998,1.9727694737145778,4.558103856738605,885.0171003291074,12.79836,0.5115189927299387
Kepler-878 b,0.77,5044.0,13.363,1.9279338038574276,4.383399369713974,533.5858697997108,25.9422033,0.511391475298062
Kepler-399 c,0.68,5502.0,13.175,1.4347414354287835,2.6525869550188537,555.6259928652279,26.67569,0.5070856525686077
Kepler-118 b,1.09,5274.0,13.25,1.96156055625029,4.514164321022611,982.5740845681468,7.518496,0.506297060769365
Kepler-331 d,0.49,4347.0,14.082,1.6365019497859563,3.3175122557741314,367.9276944981104,32.134328,0.5053271877462162
Kepler-772 b,1.11,5714.0,12.739,1.8158446292145543,3.959024650253238,885.3276550506266,12.99207337,0.5034672497338419
Kepler-334 d,1.07,5828.0,11.71,1.4123236005002089,2.582513543696334,709.1370103996223,25.09849,0.502791513527838
Kepler-235 c,0.55,4255.0,13.952,1.2778165909287604,2.1784667134029814,596.7570960230652,7.824904,0.5007167883921181
Kepler-1145 b,0.75,5064.0,13.975,1.4011146830359216,2.547766971334035,992.4895025447091,3.97076766,0.4994937350770399
Kepler-224 e,0.68,5018.0,14.212,1.9727694737145778,4.558103856738605,566.5622469451415,18.643577,0.48522135678874345
Kepler-1246 b,0.69,4611.0,13.286,1.356279013178772,2.410725771359588,619.3669931121129,11.32271513,0.4848579163347225
Kepler-1335 b,0.74,4903.0,13.787,1.445950352893071,2.687912881577169,823.4591171496419,6.26406846,0.48360285888041715
Kepler-1480 b,0.81,5156.0,13.08,1.6701287021788185,3.4342296812423783,585.1666105485774,22.12679948,0.47906592553924854
Kepler-1485 b,1.12,6087.0,12.022,1.4683681878216457,2.7591409300087357,804.7474554666692,19.9157725,0.4744821561000555
Kepler-371 b,0.99,5666.0,12.700999999999999,1.8943070514645655,4.254221312383409,607.7885730350968,34.763278,0.46717381303400596
Kepler-383 b,0.67,4710.0,13.367,1.32265226078591,2.3100006044144146,603.0729745102905,12.904532,0.4668856268564655
Kepler-1534 b,0.86,5442.0,14.392000000000001,1.8943070514645655,4.254221312383409,989.7314838019571,5.71668872,0.46271846698369806
Kepler-946 b,0.93,5665.0,13.735,1.9279338038574276,4.383399369713974,835.5930510582057,11.79162572,0.4625509069744211
Kepler-876 b,0.77,5060.0,13.925,1.4347414354287835,2.6525869550188537,917.9140546521338,5.14438011,0.4625270781774874
Kepler-376 c,1.18,5900.0,12.697000000000001,1.7934267942859794,3.8762934881186193,911.2078576756971,14.172327,0.459994937805354
Kepler-243 c,0.84,5228.0,13.622,1.9951873086431524,4.646507955161381,613.0620185182332,20.026218,0.45817931121077
Kepler-1418 b,0.72,4770.0,13.407,1.6589197847145314,3.3951392962502265,516.1711652564245,22.4764425,0.4560501579600294
Kepler-1050 c,1.13,6010.0,12.042,1.479577105285933,2.7950421667587446,784.9107388241857,21.1284569,0.45493895730386347
Kepler-242 c,0.85,5020.0,13.821,1.9951873086431524,4.646507955161381,675.8857530552821,14.496481,0.4501166489872468
Kepler-851 b,0.85,5455.0,13.876,1.6813376196431058,3.473504145298686,865.5242767394535,8.50699658,0.4498872367069056
Kepler-262 c,0.88,5841.0,13.118,1.6365019497859563,3.3175122557741314,677.6104724608167,21.853722,0.4497975763039129
Kepler-927 b,0.99,5743.0,13.46,1.714964372035968,3.5924283374866732,944.1277825673992,9.1149903,0.44957575457589494
Kepler-1224 b,1.22,6155.0,11.890999999999998,1.3338611782501972,2.3433789016000204,961.2160165809446,13.32351601,0.4477710593900939
Kepler-1194 b,0.92,5590.0,12.901,1.5132038576787952,2.903889507736611,737.3393712563753,16.22371307,0.44696066238564064
Kepler-1185 b,0.87,5622.0,11.386,1.3338611782501972,2.3433789016000204,386.4034115137355,104.3518976,0.4466395013855527
Kepler-80 d,0.68,4540.0,12.954,1.5244127751430825,6.7509898387933776,935.8628337234659,3.07222,0.4456562074988876
Kepler-240 b,0.74,4985.0,14.113,1.3674879306430594,2.4446933617383237,943.6995867580663,4.144495,0.4435899913039835
Kepler-401 b,1.33,6117.0,12.277000000000001,1.714964372035968,3.5924283374866732,973.773040550631,14.383035,0.4429930963213231
Kepler-1556 b,0.95,5608.0,13.998,1.96156055625029,4.514164321022611,915.9396122416146,8.82713457,0.44026354651289507
Kepler-1025 b,1.13,6089.0,12.572000000000001,1.9839783911788649,4.602218500579616,657.8444348365505,37.3229493,0.4373963933903637
Kepler-105 c,0.89,5827.0,11.811,1.3114433433216224,4.599191288481175,991.0009447014552,7.1262,0.4358393938120314
Kepler-1448 b,0.93,5774.0,13.38,1.614084114857382,3.2406260416561223,838.959627101038,12.27065865,0.4341002519640645
Kepler-1254 b,0.75,4985.0,13.866,1.5468306100716573,3.014443359322794,719.8478397674447,9.99113313,0.4332161361466205
Kepler-1191 b,0.81,5308.0,14.081,1.5132038576787952,2.903889507736611,952.3616655536023,5.60014851,0.4325231930873176
Kepler-1265 b,0.69,4630.0,13.939,1.3450700957144845,2.376954121834351,751.9934914037196,6.49441289,0.43111700493681954
Kepler-1198 b,0.9,5517.0,13.482999999999999,1.4683681878216457,2.7591409300087357,924.9794841375997,7.6847716,0.4309663871814056
Kepler-768 b,0.78,5108.0,14.120999999999999,1.7934267942859794,3.8762934881186193,714.0704346538413,11.3910025,0.4282047271312378
Kepler-328 b,1.0,5914.0,14.463,2.297828080178911,28.605889147429565,613.6036998239771,34.921,0.42657469109226753
Kepler-191 b,0.79,5282.0,13.42,1.3450700957144845,2.376954121834351,767.4068602322095,9.939632,0.42623660881435976
Kepler-1209 b,1.38,6210.0,11.499,1.5132038576787952,2.903889507736611,826.4421378343026,25.369116,0.4246506684410803
Kepler-936 b,0.89,5482.0,13.279000000000002,1.445950352893071,2.687912881577169,823.5604557318358,10.56134221,0.4224990421542687
Kepler-1254 d,0.75,4985.0,13.866,1.3114433433216224,2.2768197294591714,866.558859575051,5.72717226,0.42078552685447435
Kepler-1221 b,0.82,5194.0,14.117,1.8830981340002784,4.211516049238189,724.4630941417744,12.00096042,0.41959882290193534
Kepler-262 b,0.88,5841.0,13.118,1.356279013178772,2.410725771359588,803.8777820955609,13.060855,0.41801252619126705
Kepler-330 b,0.72,5117.0,13.86,1.3450700957144845,2.376954121834351,764.4065408203061,8.25978,0.4173867467961976
Kepler-1232 b,0.89,5471.0,13.450999999999999,1.9279338038574276,4.383399369713974,602.7069282421644,26.7839183,0.4151994646117713
Kepler-382 c,0.94,5600.0,13.402999999999999,1.5916662799288068,3.1644837259114307,840.5033480086001,12.162701,0.4136206583705831
Kepler-62 d,0.64,4925.0,12.255999999999998,1.9503516387860027,13.985101360965563,548.3766571897195,18.16406,0.41101479276866826
Kepler-1302 b,0.82,5236.0,13.657,1.4347414354287835,2.6525869550188537,810.2472274813306,8.83922659,0.40729252795185633
Kepler-1645 b,1.02,5812.0,13.286,1.782217876821692,3.835198019770584,797.047610842782,16.1779561,0.40723379898162443
Kepler-1493 b,1.29,5863.0,11.925,1.4123236005002089,2.582513543696334,920.9220448473278,15.0217983,0.40688229320563557
Kepler-28 b,0.7,4590.0,13.334000000000001,3.5980625060362463,479.9432512513182,743.5997273197747,5.9123,0.4060404808002984
Kepler-776 b,0.78,5071.0,13.874,1.2778165909287604,2.1784667134029814,937.3682707182926,4.89718784,0.40536008612263813
Kepler-887 b,1.29,6194.0,12.539000000000001,1.8382624641431287,4.042473883211187,861.470410601242,20.42228798,0.4041118449731963
Kepler-1353 b,0.72,4776.0,13.85,1.804635711750267,3.917569143775522,501.54635035211055,24.7543966,0.40314692707487465
Kepler-1093 b,1.2,6166.0,12.807,1.9503516387860027,4.470400193020669,779.0372179972694,25.0824626,0.4031376597056377
Kepler-362 c,0.72,5788.0,13.322000000000001,1.445950352893071,2.687912881577169,520.4547289618092,37.866281,0.3999707412167468
Kepler-246 c,0.83,5206.0,13.587,1.5019949402145079,2.8674168852502273,741.9160534390631,11.187161,0.3990051073869732
Kepler-1144 b,0.96,5753.0,13.818,1.9951873086431524,4.646507955161381,755.7310255298088,17.14647302,0.39510672543365327
Kepler-1460 b,0.67,4422.0,14.093,1.96156055625029,4.514164321022611,426.1314338843601,29.9633247,0.39417317237484456
Kepler-1488 b,1.31,5820.0,12.012,1.8606802990717037,4.126638548526864,666.7015551399488,39.8189932,0.3927109624042557
Kepler-764 b,0.89,5557.0,14.105,1.6365019497859563,3.3175122557741314,942.6121318195039,7.33683936,0.388289241550593
Kepler-1457 b,1.01,5866.0,12.944,1.9951873086431524,4.646507955161381,546.4441725179205,51.1110243,0.38600478438218394
Kepler-1410 b,0.6,4092.0,13.585999999999999,1.782217876821692,3.835198019770584,299.86830183436575,60.866168,0.3856452215016838
Kepler-342 c,1.47,6175.0,12.22,1.96156055625029,4.514164321022611,839.2341081744888,26.234138,0.3820687814671252
Kepler-1544 b,0.74,4886.0,12.48,1.782217876821692,3.835198019770584,271.4091404683094,168.811174,0.3818747340710079
Kepler-1125 b,0.94,5683.0,13.694,1.8382624641431287,4.042473883211187,735.1480925256471,17.6700642,0.38155729681125633
Kepler-348 c,1.36,6177.0,11.708,1.3338611782501972,2.3433789016000204,934.9338270475688,17.265427,0.38129204079745943
Kepler-1262 b,0.98,5771.0,14.059000000000001,1.8158446292145543,3.959024650253238,959.4754620413264,8.67900242,0.3811490777587123
Kepler-1166 b,0.86,5446.0,13.222999999999999,1.6925465371073931,3.5129623193951516,550.8041617587448,33.2406882,0.38107808608646454
Kepler-1330 b,0.94,5608.0,13.757,1.6477108672502436,3.3562333625800806,870.880226791,10.10769068,0.3808543246093841
Kepler-1370 b,1.29,6202.0,12.681,1.8382624641431287,4.042473883211187,864.8207834766539,20.2641684,0.38000326953600466
Kepler-1243 b,0.94,5667.0,13.603,1.74859112442883,3.712996144877901,743.7481502124732,16.8320729,0.37720357710577257
Kepler-1400 b,0.78,5044.0,14.26,1.625293032321669,3.2789763547105184,759.3150581479266,9.06689421,0.3757983279213013
Kepler-171 d,0.84,5642.0,13.585999999999999,1.8943070514645655,4.254221312383409,527.9510456528299,39.595519,0.37500014148606825
Kepler-1253 b,1.1,5850.0,11.387,1.3338611782501972,2.3433789016000204,518.340020246558,68.8861915,0.3746140435377941
Kepler-1252 b,1.09,5949.0,13.159,1.6701287021788185,3.4342296812423783,858.3314570711227,15.0540329,0.3741862422567682
Kepler-379 b,1.31,6054.0,12.341,1.6589197847145314,3.3951392962502265,856.8989911479688,20.09838,0.3736550907652025
Kepler-320 c,1.11,6435.0,12.546,1.3674879306430594,2.4446933617383237,867.4395700183419,17.934937,0.3729105628672428
Kepler-370 c,0.9,5852.0,13.977,1.9055159689288532,4.297103828745345,715.3769049452181,19.02293,0.3725436177266561
Kepler-203 d,1.11,5821.0,12.859000000000002,1.4347414354287835,2.6525869550188537,935.0448653990865,11.32972,0.3704273852227205
Kepler-366 c,1.05,6209.0,13.708,1.7934267942859794,3.8762934881186193,924.8969085961894,12.51616,0.3701811842959514
Kepler-1142 b,0.96,5685.0,13.030999999999999,1.4683681878216457,2.7591409300087357,731.97937003653,18.3027248,0.3691073495104735
Kepler-400 c,1.15,5886.0,12.565999999999999,1.4907860227502205,2.8311342957483387,831.3619425123812,17.340824,0.3691010032874382
Kepler-215 e,1.03,5739.0,12.417,1.74859112442883,3.712996144877901,501.1449681714773,68.16101,0.3655060213280193
Kepler-404 c,0.88,5654.0,13.908,1.714964372035968,3.5924283374866732,744.4396523255407,14.751166,0.3650115834010785
Kepler-792 b,1.12,5971.0,13.787,1.96156055625029,4.514164321022611,956.4073989483908,11.30119217,0.36450205281085485
Kepler-1291 b,0.8,5216.0,14.412,1.6589197847145314,3.3951392962502265,806.7839928166193,8.63043276,0.36346379955388985
Kepler-1464 b,1.01,5828.0,12.882,1.6589197847145314,3.3951392962502265,635.0424970986842,31.7785901,0.3631147620631265
Kepler-180 b,1.06,5731.0,13.057,1.5019949402145079,2.8674168852502273,861.6749213060924,13.817124,0.362669967889788
Kepler-1595 b,0.8,5203.0,14.04,1.232980921071611,2.0501245480279984,995.1940443783172,4.56380468,0.3618111266461904
Kepler-1218 b,1.1,5986.0,12.501,1.4347414354287835,2.6525869550188537,754.1610982421175,22.9221266,0.35875284190708395
Kepler-1392 b,0.85,5479.0,14.402999999999999,1.96156055625029,4.514164321022611,718.695129017929,15.1410397,0.3580963930894648
Kepler-1277 b,0.92,5578.0,12.873,1.6028751973930944,3.20246170232056,540.8822212575378,40.8365012,0.3579377747457786
Kepler-1229 b,0.51,3784.0,13.228,1.4011146830359216,2.547766971334035,233.0151358163857,86.828989,0.3577424114943888
Kepler-403 c,1.33,6090.0,11.83,1.74859112442883,3.712996144877901,621.3527853624163,54.280749,0.3561562572290723
Kepler-441 b,0.55,4340.0,13.04,1.6813376196431058,3.473504145298686,193.97888038095076,207.2482,0.3539087819595059
Kepler-317 c,0.94,5497.0,14.095,1.714964372035968,3.5924283374866732,891.9160490044691,8.77501,0.35165011584981554
Kepler-1608 b,0.72,4992.0,14.419,1.7261732895002553,3.6324354591639914,601.7752759385444,16.4735686,0.35130951961648044
Kepler-1207 b,1.06,5909.0,13.365,1.625293032321669,3.2789763547105184,867.9507709565436,13.68237119,0.3512411569222639
Kepler-1156 b,1.0,5778.0,13.05,1.32265226078591,2.3100006044144146,872.1400932855299,11.89520511,0.3507328908217774
Kepler-1210 b,0.92,5568.0,14.265999999999998,1.7037554545716804,3.552603837692258,926.8806542500427,8.07124073,0.3496137145512865
Kepler-341 d,1.02,6012.0,13.415999999999999,1.8494713816074164,4.0844669500935815,686.2094978559431,27.666313,0.3465206673698477
Kepler-371 c,0.99,5666.0,12.700999999999999,1.782217876821692,3.835198019770584,485.8423399014537,67.968015,0.34497280939043373
Kepler-1336 b,1.3,5512.0,12.819,1.9839783911788649,4.602218500579616,767.1355225629866,23.198681,0.34394917209169684
Kepler-1301 b,0.81,5188.0,13.963,1.4011146830359216,2.547766971334035,792.2673701637043,9.08237046,0.34373866204089526
Kepler-1466 b,1.02,5884.0,12.815,1.5468306100716573,3.014443359322794,649.5076246437976,31.1750448,0.34290226658052003
Kepler-1501 b,1.3,6229.0,12.661,1.5580395275359447,3.051671919984473,972.2420320322467,14.5564533,0.3424132499103789
Kepler-1226 b,1.02,5923.0,13.068,1.445950352893071,2.687912881577169,794.4326272314028,17.2923453,0.3419534466446879
Kepler-373 c,0.84,5787.0,13.28,1.2441898385358983,2.0819090115750276,720.4124571244723,16.725948,0.34110347790928713
Kepler-347 c,1.0,6088.0,13.390999999999998,1.74859112442883,3.712996144877901,686.1553595295798,27.320871,0.33902214796942043
Kepler-283 c,0.57,4351.0,13.927,1.8158446292145543,3.959024650253238,271.2206064280024,92.743711,0.3384434578694043
Kepler-260 c,0.86,5250.0,12.9,1.7373822069645426,3.6726248461524946,407.3923299724213,76.050178,0.3383691704804127
Kepler-1497 b,0.95,5675.0,14.134,1.6589197847145314,3.3951392962502265,931.4891145948894,8.74199772,0.33823180001688524
Kepler-1269 b,1.15,5998.0,12.498,1.625293032321669,3.2789763547105184,652.668710221453,37.3331536,0.33451773542661567
Kepler-1306 b,0.97,5727.0,14.052,1.9055159689288532,4.297103828745345,769.1574360621446,16.29595382,0.33311869438129676
Kepler-195 c,0.78,5329.0,13.530999999999999,1.5468306100716573,3.014443359322794,511.24993941853415,34.096863,0.33191777444924264
Kepler-28 c,0.7,4590.0,13.334000000000001,3.3963019916790738,432.26676933893566,650.5677897809935,8.9858,0.3317214047895099
Kepler-341 e,1.02,6012.0,13.415999999999999,1.9951873086431524,4.646507955161381,595.0928548994742,42.473269,0.33164543876191505
Kepler-830 b,1.11,6037.0,13.662,1.7037554545716804,3.552603837692258,965.7490352000759,11.29695137,0.3304902282548774
Kepler-1389 b,0.74,5078.0,13.247,1.7710089593574048,3.7942830779646433,336.70428642185146,99.2530951,0.33005251934084107
Kepler-1610 b,0.87,5383.0,14.307,1.614084114857382,3.2406260416561223,854.4224515954309,8.70181574,0.3296469179054457
Kepler-395 c,0.56,4262.0,13.818,1.32265226078591,2.3100006044144146,365.5057274799688,34.989262,0.3290852185124614
Kepler-939 b,0.85,5471.0,14.28,1.74859112442883,3.712996144877901,721.8455080624421,14.878296,0.32780231630260426
Kepler-354 c,0.67,4648.0,13.875,1.3114433433216224,2.2768197294591714,540.9136756155388,16.934402,0.32776578015975916
Kepler-1450 b,0.68,4524.0,13.681,1.714964372035968,3.5924283374866732,358.9314100618022,54.5094166,0.3272172067830517
Kepler-784 b,1.32,5674.0,12.061,1.580457362464519,3.1266925051908285,710.5317425117911,31.5922646,0.32595984444608744
Kepler-916 b,0.81,5248.0,13.838,1.7598000418931175,3.7535490047190714,525.0657379516166,32.2968798,0.32453147523167264
Kepler-1454 b,0.86,5448.0,13.623,1.8830981340002784,4.211516049238189,490.8131510331628,47.0319479,0.3244628569908031
Kepler-149 c,0.95,5381.0,12.694,1.614084114857382,3.2406260416561223,477.0292349485183,55.328328,0.3244237636631247
Kepler-299 d,1.03,5617.0,13.875,1.8606802990717037,4.126638548526864,800.1204925404471,15.054786,0.32326976834118604
Kepler-1348 b,1.04,5911.0,13.618,1.9391427213217156,4.4268117745556665,683.0436858858145,27.5722742,0.32150325176205236
Kepler-383 c,0.67,4710.0,13.367,1.2441898385358983,2.0819090115750276,448.1954528189572,31.200751,0.3204655475363132
Kepler-204 c,1.24,5812.0,12.845999999999998,1.7934267942859794,3.8762934881186193,750.216752290838,25.660593,0.32021597784640154
Kepler-1231 b,1.0,5778.0,13.55,1.4235325179644962,2.6174536911032447,910.0643358792145,10.41725184,0.31986046620236364
Kepler-208 e,1.31,6092.0,12.547,1.479577105285933,2.7950421667587446,925.298670025742,16.259458,0.316248948743885
Kepler-365 c,1.05,6012.0,13.484000000000002,1.6365019497859563,3.3175122557741314,802.4661076266168,17.784129,0.31611888877796324
Kepler-274 b,1.01,6023.0,13.773,1.5356216926073696,2.9774031621204435,918.303467518284,11.634788,0.3150821841182712
Kepler-1287 b,0.94,5715.0,13.925,1.5356216926073696,2.9774031621204435,852.170607914764,11.47685909,0.3147394737820248
Kepler-1511 b,1.29,6064.0,12.713,1.6813376196431058,3.473504145298686,810.1315110804964,23.2382792,0.3123477446715943
Kepler-377 b,1.22,5949.0,12.800999999999998,1.389905765571634,2.513214437307879,959.5862059087249,12.509529,0.31013884061314717
Kepler-1260 b,1.08,5961.0,13.603,1.7710089593574048,3.7942830779646433,790.5452877412866,19.1187753,0.3087998563881417
Kepler-1180 b,1.14,6077.0,13.887,1.9951873086431524,4.646507955161381,859.4426032591824,16.8601286,0.3086716986219318
Kepler-269 c,0.96,5847.0,14.437999999999999,1.6925465371073931,3.5129623193951516,970.50898837781,8.127899,0.3079433008723585
Kepler-394 c,1.13,6402.0,13.724,1.6589197847145314,3.3951392962502265,989.3088861781118,12.130686,0.30666123927173605
Kepler-140 c,1.29,6077.0,11.989,1.804635711750267,3.917569143775522,517.1985301680455,91.353282,0.3051371837163016
Kepler-386 b,0.77,5178.0,14.183,1.389905765571634,2.513214437307879,707.0419031489472,12.31043,0.3035676767481958
Kepler-1476 b,0.96,5663.0,14.227,1.6701287021788185,3.4342296812423783,879.986828822633,10.35863224,0.3024262526018395
Kepler-1135 b,0.94,5656.0,13.161,1.8494713816074164,4.0844669500935815,447.2453491102824,76.957857,0.2990631384918245
Kepler-393 c,1.38,6189.0,12.325,1.3338611782501972,2.3433789016000204,995.4570904934662,14.613612,0.29676935630103896
Kepler-1401 b,1.1,5964.0,13.870999999999999,1.6813376196431058,3.473504145298686,952.4775325653977,11.20066445,0.2962999921293466
Kepler-311 c,1.19,5905.0,12.751,1.4347414354287835,2.6525869550188537,815.6103768341393,19.738286,0.2954645719200484
Kepler-1397 b,1.12,6026.0,12.849,1.714964372035968,3.5924283374866732,598.3057988632064,47.449955,0.2949372728200529
Kepler-1251 b,0.89,5545.0,13.724,1.8382624641431287,4.042473883211187,513.4973913325719,45.0904643,0.29322356133329464
Kepler-1413 b,0.8,5196.0,14.821,1.8158446292145543,3.959024650253238,697.8508514526637,13.1829642,0.2928840969650435
Kepler-1279 b,1.33,6221.0,12.901,1.74859112442883,3.712996144877901,836.3194806665748,23.4774101,0.2927349269672227
Kepler-1564 b,0.9,5528.0,13.710999999999999,1.4683681878216457,2.7591409300087357,697.1891028136965,18.0540381,0.2924569114337904
Kepler-1391 b,1.1,5840.0,12.725999999999999,1.6813376196431058,3.473504145298686,554.217666430116,54.4092333,0.2921172914674673
Kepler-1459 b,0.74,4828.0,13.005,1.356279013178772,2.410725771359588,375.10805387042416,62.8691611,0.2905745434997615
Kepler-1420 b,0.79,5187.0,14.395999999999999,1.2778165909287604,2.1784667134029814,870.9827966434696,6.69960006,0.2887189798611351
Kepler-1305 b,0.96,5701.0,14.493,1.8830981340002784,4.211516049238189,811.1564100268059,13.5630972,0.28827556896699424
Kepler-90 i,1.2,6080.0,12.79,1.32265226078591,2.3100006044144146,914.0079396740009,14.44912,0.2877250797150223
Kepler-295 d,0.9,5603.0,13.145,1.356279013178772,2.410725771359588,584.877108547081,33.884054,0.28717340641348027
K2-77 b,0.76,4970.0,10.384,2.297828080178911,603.902104223513,768.3855053047754,8.199796,0.2866473974733432
Kepler-386 c,0.77,5178.0,14.183,1.580457362464519,3.1266925051908285,556.4356164803221,25.193458,0.28233319972621074
Kepler-364 b,1.28,6108.0,12.675999999999998,1.5468306100716573,3.014443359322794,789.7095192878744,25.745718,0.2822499537708915
Kepler-274 c,1.01,6023.0,13.773,1.8382624641431287,4.042473883211187,646.1477366430634,33.197861,0.2801107108329324
Kepler-1126 b,0.93,5798.0,12.966,1.7261732895002553,3.6324354591639914,409.4710155918118,108.593329,0.2797549881757763
Kepler-1283 b,1.25,6175.0,13.92,1.9055159689288532,4.297103828745345,988.3306529713215,12.9460978,0.27391099800414775
Kepler-354 d,0.67,4648.0,13.875,1.2441898385358983,2.0819090115750276,480.06545297040935,24.209842,0.271652905373188
Kepler-389 c,0.79,5376.0,14.417,1.4571592703573584,2.7234310214986284,694.6240633181774,14.51143,0.2704989806919102
Kepler-62 b,0.64,4925.0,12.255999999999998,1.3114433433216224,9.53529638247652,807.8058933104303,5.714932,0.2699770032220005
Kepler-442 b,0.6,4402.0,13.232999999999999,1.3450700957144845,2.376954121834351,257.0616971367335,112.3053,0.26978271620510896
Kepler-1093 c,1.2,6166.0,12.807,1.96156055625029,4.514164321022611,509.38950090272476,89.722292,0.2655709663953707
Kepler-1449 b,1.1,5979.0,13.994000000000002,1.6813376196431058,3.473504145298686,901.976242762599,13.2274528,0.26513801379287866
Kepler-404 b,0.88,5654.0,13.908,1.2666076734644731,2.1460806314468677,800.7010820343477,11.829851,0.26475896883599587
Kepler-375 b,0.84,5826.0,14.536,1.445950352893071,2.687912881577169,810.070463702406,12.125934,0.2615016792615638
Kepler-69 c,0.93,5638.0,12.630999999999998,1.714964372035968,3.5924283374866732,327.6799886132528,242.4613,0.25901595461669846
Kepler-286 e,0.86,5580.0,14.388,1.7710089593574048,3.7942830779646433,594.7034414545009,29.221289,0.25521217902763965
Kepler-1426 b,1.02,5831.0,14.032,1.5580395275359447,3.051671919984473,834.0784403405399,14.2563227,0.2537870313391818
Kepler-769 c,1.28,6186.0,13.684000000000001,1.7934267942859794,3.8762934881186193,929.8962672862646,15.9870174,0.25322942910982893
Kepler-1509 b,0.99,5780.0,14.2,1.8494713816074164,4.0844669500935815,673.817106728571,25.4338197,0.25173546502461325
Kepler-1584 b,1.13,6069.0,13.921,1.614084114857382,3.2406260416561223,921.1394460318659,13.3997099,0.25164213814352226
Kepler-355 b,1.07,6184.0,14.007,1.4571592703573584,2.7234310214986284,965.6831307887588,11.03189,0.24759226959893704
Kepler-1177 b,0.97,5712.0,13.35,1.9055159689288532,4.297103828745345,410.6444245109425,106.247547,0.24572519772816928
Kepler-1380 b,0.94,5570.0,14.31,1.4347414354287835,2.6525869550188537,860.7464519301811,10.3108245,0.2437452313378153
Kepler-1436 b,1.09,5972.0,13.75,1.3114433433216224,2.2768197294591714,997.406018666399,9.705716,0.2418823850658866
Kepler-270 c,1.46,6067.0,12.937999999999999,1.7710089593574048,3.7942830779646433,833.0815786616133,25.262887,0.24186869765101607
Kepler-1440 b,0.96,5698.0,12.950999999999999,1.2553987560001856,2.1138945528153386,565.0379098886424,39.859484,0.24113607273540333
Kepler-299 e,1.03,5617.0,13.875,1.8718892165359908,4.168988355178484,585.9830539933176,38.285489,0.23860835864186386
Kepler-1300 b,1.79,6130.0,11.677999999999999,1.3674879306430594,2.4446933617383237,963.0861415838101,22.2419092,0.23744907650030506
Kepler-1568 b,1.19,5956.0,12.929,1.300234425857335,2.243836781446057,800.8160931996829,20.925392,0.2351678175102675
Kepler-123 c,1.26,6089.0,12.982000000000001,1.479577105285933,2.7950421667587446,774.5782897832365,26.695074,0.23421460546727355
Kepler-1508 b,1.22,6158.0,12.994000000000002,1.3338611782501972,2.3433789016000204,835.0377110373204,20.7056504,0.23406749689902057
Kepler-1489 b,0.9,5655.0,13.677,1.7710089593574048,3.7942830779646433,430.148191178422,82.294751,0.23384652924409452
Kepler-85 e,0.89,5436.0,13.552,1.2666076734644731,2.1460806314468677,612.4265502821057,25.216751,0.2332489013484388
Kepler-1437 b,0.9,5557.0,14.4,1.3674879306430594,2.4446933617383237,828.4754349178803,10.9295461,0.23067792173852714
Kepler-1463 b,0.95,5679.0,14.526,1.8606802990717037,4.126638548526864,655.3296631845683,25.15864,0.2306198916412296
Kepler-1441 b,1.0,5802.0,13.08,1.3114433433216224,2.2768197294591714,587.2989648757216,39.4419839,0.23037984884744026
Kepler-1472 b,1.25,6159.0,13.579,1.9055159689288532,4.297103828745345,687.6955686714764,38.1312831,0.2229992646706552
Kepler-1280 b,1.32,6227.0,12.966,1.8718892165359908,4.168988355178484,590.0711640845313,66.5579057,0.22234715415479833
Kepler-372 d,1.14,6509.0,13.878,1.6925465371073931,3.5129623193951516,747.3809596867,30.092568,0.21764364551392584
Kepler-1620 b,1.23,6157.0,12.559000000000001,1.614084114857382,3.2406260416561223,492.05044944789853,101.951829,0.21242923396793276
Kepler-1498 b,0.81,5256.0,13.703,1.3338611782501972,2.3433789016000204,459.74184242938185,48.051405,0.21091073119947623
Kepler-1491 b,0.99,5728.0,14.323,1.5132038576787952,2.903889507736611,770.0253492753681,16.5861762,0.20941711175975108
Kepler-1596 b,0.92,5706.0,14.25,1.9055159689288532,4.297103828745345,469.759511152954,66.373379,0.20645583342038898
Kepler-1478 b,1.06,5904.0,14.28,1.7261732895002553,3.6324354591639914,701.6209083933445,26.0840594,0.2014704527883796
Kepler-1506 b,0.93,5676.0,14.51,1.32265226078591,2.3100006044144146,788.642515575594,14.0329154,0.18719943422594523
Kepler-452 b,1.11,5757.0,12.263,1.625293032321669,3.2789763547105184,285.9336299014068,384.843,0.17528361293668332
Kepler-1638 b,0.95,5710.0,13.55,1.8718892165359908,4.168988355178484,302.23982439898987,259.33683,0.16802717412661172
Kepler-1633 b,1.32,6256.0,12.447000000000001,1.580457362464519,3.1266925051908285,420.57006092909074,186.404271,0.1615172719714747
Kepler-409 b,0.89,5460.0,8.2,1.1881452512144615,22.00110718650083,438.86315998714787,68.9584,0.15826266914778278
Kepler-1599 b,0.99,5767.0,13.735,1.625293032321669,3.2789763547105184,398.915014842039,122.363553,0.15607452798156932
Kepler-430 c,1.49,5884.0,12.743,1.7934267942859794,3.8762934881186193,502.07960888883866,110.979,0.1556322720044038
Kepler-24 c,1.29,5897.0,13.763,2.802229366071843,508.5491403987478,991.8509447761131,12.3335,0.058351909946162336
Kepler-62 e,0.64,4925.0,12.255999999999998,1.614084114857382,35.91628304066157,290.7071044153162,122.3874,0.04808926094720433
Kepler-32 b,0.53,3900.0,13.616,2.196947823000325,1303.157172271791,612.1965822537121,5.90124,0.04293500921824399
Kepler-62 f,0.64,4925.0,12.255999999999998,1.4123236005002089,34.96275340241392,224.18541799315136,267.291,0.025521708001360593
Kepler-32 c,0.53,3900.0,13.616,1.9951873086431524,158.9216063746087,456.3043911707805,8.7522,0.025115179363620368
Kepler-31 d,1.22,6340.0,14.232999999999999,3.9007032775720054,2161.3338466946784,533.8417537933865,87.6451,0.017947738698756443
Kepler-53 c,0.89,5858.0,14.252,3.172123642393327,5002.852168672682,565.5466468455614,38.5583038,0.008228696389658494
Kepler-57 b,0.73,5145.0,13.437000000000001,2.1857389055360374,5994.52299245024,873.1675974862187,5.7293196,0.00750415987595139
Kepler-53 b,0.89,5858.0,14.252,2.891900705786142,5851.493546713092,720.4799059179534,18.6489525,0.006791023457839986
Kepler-59 c,0.94,6074.0,13.253,1.9839783911788649,435.4452014664278,769.488712471199,17.9801235,0.00571069743437663
Kepler-59 b,0.94,6074.0,13.253,1.0984739115001625,651.5785861358955,883.7673393674171,11.8681707,0.000743960673704629
Kepler-57 c,0.73,5145.0,13.437000000000001,1.5468306100716573,2209.0103286070607,690.0250306321767,11.6092567,0.000728811055540243

